Enabling Binary Neural Network Training on the Edge

The ever-growing computational demands of increasingly complex machine learning models frequently necessitate the use of powerful cloud-based infrastructure for their training. Binary neural networks are known to be promising candidates for on-device inference due to their extreme compute and memory savings over higher-precision alternatives. However, their existing training methods require the concurrent storage of high-precision activations for all layers, generally making learning on memory-constrained devices infeasible. In this article, we demonstrate that the backward propagation operations needed for binary neural network training are strongly robust to quantization, thereby making on-the-edge learning with modern models a practical proposition. We introduce a low-cost binary neural network training strategy exhibiting sizable memory footprint reductions while inducing little to no accuracy loss vs Courbariaux & Bengio's standard approach. These decreases are primarily enabled through the retention of activations exclusively in binary format. Against the latter algorithm, our drop-in replacement sees memory requirement reductions of 3--5$\times$, while reaching similar test accuracy in comparable time, across a range of small-scale models trained to classify popular datasets. We also demonstrate from-scratch ImageNet training of binarized ResNet-18, achieving a 3.78$\times$ memory reduction. Our work is open-source, and includes the Raspberry Pi-targeted prototype we used to verify our modeled memory decreases and capture the associated energy drops. Such savings will allow for unnecessary cloud offloading to be avoided, reducing latency, increasing energy efficiency, and safeguarding end-user privacy.

==> data/energy_savings.txt <==
id	batch_size	baseline_adam_acc	baseline_adam_energy	baseline_adam_op_energy	baseline_adam_mem_energy	baseline_sgd_acc	baseline_sgd_energy	baseline_sgd_op_energy	baseline_sgd_mem_energy	baseline_bop_acc	baseline_bop_energy	baseline_bop_op_energy	baseline_bop_mem_energy	ours_adam_acc	ours_adam_energy	ours_adam_op_energy	ours_adam_mem_energy	ours_sgd_acc	ours_sgd_energy	ours_sgd_op_energy	ours_sgd_mem_energy	ours_bop_acc	ours_bop_energy	ours_bop_op_energy	ours_bop_mem_energy
1	100	88.74	0.855	0.57	0.285	89.72	0.849	0.57	0.279	87.45	0.843	0.57	0.273	88.78	0.196	0.03097	0.165	87.13	0.191	0.03101	0.16	87.78	0.186	0.03101	0.156
2	200	89.09	1.671	1.14	0.531	89.64	1.665	1.14	0.525	87.34	1.659	1.14	0.519	89.05	0.377	0.06192	0.3146	87.73	0.372	0.06196	0.31	88.18	0.367	0.06196	0.305
3	500	89.03	4.12	2.851	1.269	87.71	4.114	2.851	1.263	85.83	4.108	2.851	1.257	89.13	0.919	0.155	0.764	87.57	0.914	0.155	0.759	86.65	0.91	0.155	0.755
4	1000	88.89	8.2	5.518	2.682	87.38	8.194	5.518	2.676	84.37	8.188	5.518	2.67	89	1.822	0.31	1.513	87.42	1.818	0.31	1.508	86.59	1.813	0.31	1.504


==> data/grad_densities.txt <==
epoch	phi_mu	phi_sigma
1	0.589668881	0.931871726
2	0.589193816	0.917758124
3	0.593846518	0.928888237
4	0.547568786	0.928925271
5	0.600659759	0.94108436
6	0.598881582	0.950354688
7	0.609878295	0.947059419
8	0.599234727	0.950886822
9	0.611630129	0.955202048
10	0.613923028	0.960929757
11	0.607466667	0.95909317
12	0.62440316	0.963015423
13	0.61776293	0.960595191
14	0.617113884	0.965901981
15	0.603917936	0.966011504
16	0.612044697	0.959841393
17	0.603147647	0.967754062
18	0.609049205	0.967298168
19	0.621050228	0.967687019
20	0.6091409	0.967346047


==> data/memory_footprint.txt <==
id	batch_size	baseline_sgd_acc	baseline_sgd_errU	baseline_sgd_errL	baseline_sgd_mem	baseline_adam_acc	baseline_adam_errU	baseline_adam_errL	baseline_adam_mem	baseline_bop_acc	baseline_bop_errU	baseline_bop_errL	baseline_bop_mem	ours_sgd_acc	ours_sgd_errU	ours_sgd_errL	ours_sgd_mem	ours_adam_acc	ours_adam_errU	ours_adam_errL	ours_adam_mem	ours_bop_acc	ours_bop_errU	ours_bop_errL	ours_bop_mem
1	100	87.86999971	0.148	0.172	0.448550649	89.552	0.198	0.242	0.500786729	91.23595582	0.101955817	0.118044183	0.396314569	88.122	0.178	0.252	0.106637777	88.924	0.166	0.294	0.132755817	91.27395791	0.169957907	0.060042093	0.080519737
2	200	86.41999984	0.322	0.508	0.740378715	89.53	0.2	0.22	0.792614795	91.26784212	0.203842117	0.296157883	0.688142635	88.51	0.14	0.26	0.159399925	89.596	0.104	0.096	0.185517965	91.24996883	0.085968829	0.124031171	0.133281885
3	500	83.05000067	0.702	0.848	1.615862913	88.956	0.204	0.186	1.668098994	91.22388003	0.229880028	0.200119972	1.563626833	88.586	0.164	0.196	0.317686369	89.17	0.12	0.21	0.343804409	91.13395268	0.129952684	0.090047316	0.291568329
4	1000	81.80999994	1.094	0.766	3.075003244	88.766	0.114	0.116	3.127239324	91.18388449	0.219884486	0.200115514	3.022767164	88.312	0.098	0.212	0.581497109	89.568	0.082	0.038	0.607615149	91.19984689	0.215846895	0.274153105	0.555379068


==> data/naive_prototype_memory.txt <==
id	batch_size	baseline_estimate	ours_estimate	baseline_measured	ours_measured
1	100	6.8967	2.548	7.883956909	2.728256226
2	200	7.6878	2.759	9.408058167	2.949798584
3	500	10.0613	3.391	14.13637543	3.660827637
4	1000	14.0172	4.443	22.01758575	4.845863342


==> data/prototype_measured/binarynet_mem_energy_plot.txt <==
mem_optStd	energyPerBatch_optStd	mem_optOurs	energyPerBatch_optOurs
474.234375	160.6909091	154.3671875	136.5278527


==> data/prototype_measured/binarynet_mem_trainTime_plot.txt <==
batch_size	mem_keras	trainTime_keras	mem_optStd	trainTime_optStd	mem_optOurs	trainTime_optOurs
10	nan	nan	348.6640625	38.79722667	141.5117188	36.28619133
20	nan	nan	384.78125	69.915163	151.609375	63.91027933
30	nan	nan	427.5898438	102.172051	162.75	92.89325367
40	nan	nan	474.234375	135.114356	154.3671875	121.1958543
50	nan	nan	nan	nan	161.8203125	146.9789907
70	nan	nan	nan	nan	195.9804688	206.9310113
100	nan	nan	nan	nan	220.6914063	292.0506263
200	nan	nan	nan	nan	334.7421875	592.5763733
400	nan	nan	nan	nan	512.453125	1174.216189


==> data/prototype_measured/mlp_mem_energy_plot.txt <==
mem_optStd	energyPerBatch_optStd	mem_optOurs	energyPerBatch_optOurs	mem_keras	energyPerBatch_keras
11.25829315	1.45125	5.000389099	1.417322835	258.609375	0.676873596


==> data/prototype_measured/mlp_mem_trainTime_plot.txt <==
batch_size	mem_keras	trainTime_keras	mem_naiveStd	trainTime_naiveStd	mem_naiveOurs	trainTime_naiveOurs	mem_optStd	trainTime_optStd	mem_optOurs	trainTime_optOurs
100	253.304688	0.29185189	7.883956909	5.378592667	2.728164673	5.268984667	9.382957458	0.482903333	4.341911316	0.612785667
200	258.609375	0.3971595	9.408058167	10.643433	2.952911377	10.328328	11.25829315	0.823670333	5.000389099	0.982495
500	281.253906	0.779122	14.13637543	33.360564	3.664802551	31.11389	16.88414764	1.843997333	6.901618958	2.095011
1000	278.578125	1.282472	22.01758575	152.5323183	4.84967804	122.892342	26.26068878	3.874699333	10.07032013	4.128823333


==> data/training_curves/adam_100.txt <==
epoch	bnn_baseline	bnn_ours	bnn_1	bnn_2	bnn_3
5	0.7227	0.7279	0.6708	0.6703	0.7221
10	0.7642	0.774	0.737	0.7391	0.7711
15	0.8002	0.793	0.7676	0.7678	0.795
20	0.8241	0.8099	0.7879	0.7873	0.807
25	0.8234	0.8197	0.7993	0.8008	0.8295
30	0.835	0.8308	0.8107	0.8081	0.8344
35	0.851	0.8369	0.8172	0.8194	0.8424
40	0.8493	0.8432	0.825	0.8268	0.8446
45	0.8441	0.844	0.8358	0.8345	0.8428
50	0.8361	0.8455	0.8439	0.839	0.8474
55	0.8542	0.8472	0.8471	0.8457	0.8531
60	0.8547	0.8535	0.8522	0.8519	0.8531
65	0.8609	0.8513	0.8554	0.8565	0.8535
70	0.8606	0.8594	0.8604	0.8603	0.8572
75	0.8608	0.8579	0.8652	0.8663	0.8594
80	0.8579	0.8562	0.8657	0.8693	0.8633
85	0.8478	0.8624	0.8708	0.8721	0.8625
90	0.8589	0.8662	0.8761	0.876	0.8632
95	0.8573	0.8608	0.8766	0.8726	0.8634
100	0.8677	0.8671	0.8787	0.8746	0.8686
105	0.8591	0.8601	0.8786	0.8741	0.8704
110	0.8708	0.8659	0.8781	0.8769	0.8681
115	0.8613	0.8664	0.8831	0.8801	0.8631
120	0.867	0.8663	0.8831	0.8823	0.8677
125	0.8722	0.8686	0.8846	0.8848	0.8725
130	0.8691	0.8649	0.888	0.8851	0.8609
135	0.8665	0.8709	0.8875	0.887	0.8699
140	0.8693	0.8702	0.8911	0.8911	0.8719
145	0.8737	0.8665	0.8899	0.8929	0.8653
150	0.8671	0.8697	0.8911	0.8959	0.8746
155	0.8725	0.8716	0.8937	0.8939	0.8763
160	0.87	0.8724	0.8932	0.8967	0.8735
165	0.8707	0.8723	0.8942	0.8983	0.8724
170	0.8743	0.8701	0.8955	0.8985	0.8722
175	0.8709	0.8685	0.8977	0.9	0.8731
180	0.8643	0.8741	0.8978	0.8991	0.8743
185	0.8709	0.8728	0.8979	0.9019	0.8749
190	0.8774	0.8717	0.9011	0.9027	0.8716
195	0.8788	0.8717	0.902	0.904	0.8721
200	0.8761	0.8734	0.904	0.9041	0.8707
205	0.8754	0.874	0.9046	0.9061	0.8772
210	0.8764	0.872	0.9033	0.9062	0.8746
215	0.8767	0.8732	0.9069	0.9087	0.8683
220	0.8736	0.8769	0.9076	0.9064	0.8733
225	0.8756	0.881	0.9071	0.908	0.8758
230	0.8764	0.8753	0.9096	0.9111	0.8797
235	0.8819	0.8758	0.9099	0.9095	0.8751
240	0.8783	0.8759	0.9131	0.9104	0.8772
245	0.8745	0.8789	0.9139	0.9144	0.8789
250	0.8796	0.8765	0.9133	0.9147	0.8767
255	0.8728	0.8753	0.9118	0.9156	0.8751
260	0.8795	0.8772	0.9147	0.9147	0.8787
265	0.8739	0.8811	0.915	0.9143	0.8797
270	0.8739	0.8753	0.9176	0.9196	0.8807
275	0.8781	0.881	0.9172	0.9165	0.8807
280	0.8764	0.8827	0.9193	0.9195	0.8828
285	0.8753	0.8841	0.9192	0.9213	0.8762
290	0.8757	0.8764	0.9211	0.9213	0.8793
295	0.8701	0.8787	0.92	0.9208	0.8854
300	0.8754	0.8768	0.9229	0.922	0.8726
305	0.8717	0.8779	0.9224	0.9239	0.8771
310	0.875	0.8793	0.9222	0.9213	0.879
315	0.8762	0.8815	0.9233	0.9228	0.8819
320	0.8737	0.8811	0.9244	0.9229	0.877
325	0.8755	0.8806	0.9229	0.9281	0.8787
330	0.8749	0.8805	0.9255	0.9252	0.8786
335	0.8708	0.8817	0.925	0.9271	0.8802
340	0.8787	0.8803	0.9261	0.9253	0.8797
345	0.8781	0.8863	0.9264	0.928	0.8808
350	0.8788	0.8824	0.9278	0.9285	0.8848
355	0.8838	0.8857	0.9262	0.9251	0.8902
360	0.8827	0.8815	0.928	0.9271	0.8842
365	0.8792	0.8779	0.9296	0.9272	0.8835
370	0.8772	0.8796	0.9274	0.9291	0.8832
375	0.8831	0.8834	0.9301	0.9307	0.8808
380	0.8807	0.8847	0.9291	0.929	0.8819
385	0.8891	0.8836	0.9292	0.9303	0.8825
390	0.8859	0.8833	0.9305	0.9311	0.8868
395	0.8797	0.8817	0.9294	0.9305	0.8832
400	0.8791	0.8783	0.9311	0.931	0.8833
405	0.8823	0.8785	0.9317	0.9313	0.883
410	0.8853	0.8782	0.9311	0.9313	0.8862
415	0.8849	0.8767	0.9319	0.932	0.8827
420	0.8854	0.8825	0.9336	0.9347	0.8872
425	0.8867	0.8832	0.933	0.9321	0.8862
430	0.8865	0.8811	0.9327	0.9345	0.8882
435	0.8837	0.8791	0.9377	0.9327	0.8859
440	0.8826	0.8842	0.9413	0.9336	0.8884
445	0.8875	0.883	0.939	0.9341	0.8838
450	0.8884	0.8867	0.9419	0.9367	0.8885
455	0.8906	0.8813	0.9428	0.9349	0.8864
460	0.8877	0.8833	0.9419	0.9343	0.8863
465	0.8857	0.8825	0.9419	0.9348	0.8893
470	0.891	0.8809	0.9435	0.9389	0.8853
475	0.8864	0.8837	0.9429	0.941	0.8898
480	0.8872	0.8772	0.9427	0.9423	0.8926
485	0.8889	0.8835	0.944	0.9431	0.8867
490	0.8884	0.8788	0.9419	0.9426	0.8874
495	0.8848	0.8822	0.943	0.9448	0.8877
500	0.8853	0.8832	0.9432	0.943	0.8873
505	0.8873	0.8819	0.9425	0.9435	0.8888
510	0.8866	0.8843	0.9442	0.9445	0.8864
515	0.887	0.8809	0.9453	0.9447	0.8895
520	0.8901	0.8834	0.9443	0.9462	0.8921
525	0.891	0.8848	0.9441	0.9466	0.8858
530	0.8897	0.8827	0.9446	0.9442	0.8894
535	0.8878	0.8849	0.9414	0.944	0.8945
540	0.8895	0.8865	0.9453	0.9449	0.8889
545	0.8896	0.8853	0.9475	0.9469	0.8895
550	0.8884	0.8855	0.9478	0.947	0.8882
555	0.8848	0.8855	0.9491	0.9449	0.8879
560	0.8894	0.8821	0.9487	0.95	0.8853
565	0.8885	0.8825	0.9509	0.951	0.8906
570	0.8862	0.8855	0.949	0.9528	0.8873
575	0.8874	0.8834	0.9497	0.9526	0.8892
580	0.8907	0.8816	0.95	0.9511	0.8887
585	0.8938	0.8827	0.9492	0.9504	0.8877
590	0.8913	0.8845	0.9489	0.952	0.8895
595	0.8905	0.8835	0.9493	0.9514	0.8906
600	0.8939	0.8875	0.949	0.9511	0.8904
605	0.8901	0.8837	0.9499	0.9512	0.8922
610	0.8904	0.8825	0.9501	0.9532	0.8914
615	0.8941	0.8864	0.9496	0.9502	0.8908
620	0.8871	0.8838	0.9498	0.9501	0.888
625	0.8934	0.8871	0.9525	0.9524	0.8862
630	0.8898	0.8807	0.9535	0.95	0.8879
635	0.8931	0.8859	0.9518	0.9517	0.8884
640	0.8917	0.8863	0.9547	0.9524	0.8881
645	0.8913	0.8843	0.953	0.9525	0.8872
650	0.8929	0.8837	0.9528	0.9533	0.8925
655	0.8914	0.883	0.9522	0.955	0.8869
660	0.885	0.8869	0.9534	0.9545	0.8952
665	0.8933	0.8874	0.9544	0.9559	0.8929
670	0.892	0.8838	0.954	0.9542	0.8903
675	0.8907	0.8862	0.9531	0.9541	0.8879
680	0.8921	0.8831	0.952	0.9559	0.8921
685	0.8932	0.881	0.9556	0.956	0.891
690	0.8913	0.8842	0.9553	0.9556	0.891
695	0.894	0.8874	0.9547	0.9543	0.8894
700	0.889	0.8868	0.9569	0.9531	0.8862
705	0.8905	0.8835	0.9549	0.9561	0.8874
710	0.889	0.8828	0.955	0.9547	0.8872
715	0.8916	0.8806	0.9552	0.9547	0.8906
720	0.8957	0.8852	0.9554	0.9564	0.8923
725	0.8971	0.8837	0.9564	0.9553	0.8897
730	0.8922	0.8829	0.956	0.9551	0.8869
735	0.8948	0.8852	0.9546	0.955	0.8926
740	0.8893	0.8852	0.9564	0.9547	0.8923
745	0.8915	0.8855	0.9574	0.9553	0.8898
750	0.8942	0.886	0.9556	0.9554	0.8921
755	0.8917	0.8842	0.955	0.9567	0.8891
760	0.8909	0.8832	0.9568	0.9565	0.8896
765	0.8904	0.885	0.9561	0.9566	0.892
770	0.8908	0.8837	0.9574	0.9548	0.8958
775	0.8909	0.8877	0.9559	0.9571	0.8893
780	0.8946	0.8845	0.9562	0.9583	0.8934
785	0.8932	0.8894	0.9582	0.9577	0.8898
790	0.8932	0.8887	0.957	0.9581	0.8938
795	0.8898	0.8839	0.9568	0.9574	0.889
800	0.8953	0.8844	0.9561	0.9578	0.8909
805	0.8931	0.8847	0.9572	0.9574	0.8883
810	0.8917	0.8821	0.9577	0.9576	0.8933
815	0.8899	0.8868	0.9577	0.9576	0.8907
820	0.8924	0.8852	0.9568	0.959	0.8885
825	0.8916	0.8845	0.9563	0.9583	0.8912
830	0.8946	0.8833	0.9569	0.9574	0.8915
835	0.8901	0.8862	0.9585	0.9575	0.8911
840	0.896	0.8828	0.9595	0.9575	0.8945
845	0.8909	0.8839	0.957	0.9588	0.8888
850	0.8929	0.8834	0.959	0.959	0.8909
855	0.8879	0.8835	0.958	0.9564	0.8896
860	0.8911	0.8863	0.9585	0.9605	0.8932
865	0.8891	0.8847	0.96	0.9579	0.8928
870	0.8953	0.8832	0.9596	0.9618	0.8895
875	0.8971	0.8789	0.9574	0.9606	0.8923
880	0.8926	0.8871	0.9564	0.9602	0.893
885	0.8953	0.8847	0.9567	0.9586	0.896
890	0.8912	0.8878	0.9585	0.958	0.8894
895	0.8966	0.8885	0.9567	0.9589	0.8887
900	0.8943	0.8829	0.9594	0.9586	0.8893
905	0.8903	0.8873	0.9603	0.9589	0.8902
910	0.8953	0.8874	0.9599	0.9597	0.8923
915	0.8935	0.8839	0.9581	0.9612	0.89
920	0.8928	0.8865	0.9576	0.9596	0.8937
925	0.8947	0.8807	0.9591	0.959	0.8915
930	0.894	0.8822	0.9608	0.9593	0.8874
935	0.8914	0.8827	0.9588	0.9605	0.8909
940	0.8909	0.8844	0.9602	0.9628	0.8948
945	0.8904	0.8856	0.9601	0.9606	0.8916
950	0.8962	0.8819	0.9597	0.9599	0.8913
955	0.8923	0.8859	0.9591	0.9608	0.892
960	0.8902	0.8847	0.9597	0.9583	0.8886
965	0.894	0.8848	0.9605	0.9617	0.891
970	0.8948	0.8864	0.9598	0.9592	0.8934
975	0.8933	0.8865	0.9585	0.9587	0.8908
980	0.8952	0.8861	0.9599	0.9608	0.8913
985	0.8956	0.8869	0.9583	0.9588	0.8924
990	0.8925	0.8839	0.9592	0.9612	0.8908
995	0.8953	0.8866	0.9593	0.9608	0.8922
1000	0.8936	0.8794	0.9579	0.9613	0.8922


==> data/training_curves/adam_1000.txt <==
epoch	bnn_baseline	bnn_ours
5	0.6594	0.6579
10	0.7269	0.7192
15	0.7624	0.7582
20	0.7744	0.7709
25	0.7971	0.7883
30	0.8121	0.809
35	0.8061	0.8106
40	0.8231	0.8149
45	0.8171	0.8247
50	0.8298	0.8247
55	0.8353	0.8361
60	0.8426	0.8415
65	0.8329	0.8394
70	0.8394	0.8446
75	0.8379	0.8475
80	0.8411	0.853
85	0.8505	0.8467
90	0.8466	0.8512
95	0.8565	0.8526
100	0.8493	0.8543
105	0.8546	0.8556
110	0.8539	0.8565
115	0.8582	0.8634
120	0.8537	0.8511
125	0.8511	0.8535
130	0.8476	0.8625
135	0.8604	0.8585
140	0.8515	0.86
145	0.8549	0.8599
150	0.8573	0.8618
155	0.8548	0.8607
160	0.8615	0.8584
165	0.8656	0.8628
170	0.8567	0.8631
175	0.8661	0.8663
180	0.8617	0.8654
185	0.8643	0.8641
190	0.8643	0.8675
195	0.8593	0.8629
200	0.8649	0.8685
205	0.8533	0.8646
210	0.8627	0.8687
215	0.8637	0.8683
220	0.8603	0.8611
225	0.8589	0.8605
230	0.8679	0.8692
235	0.8566	0.8678
240	0.8633	0.8679
245	0.8646	0.8631
250	0.8623	0.8702
255	0.8591	0.8637
260	0.8595	0.868
265	0.8634	0.8679
270	0.8633	0.8678
275	0.8623	0.8664
280	0.8626	0.8705
285	0.8608	0.8714
290	0.8629	0.8696
295	0.8644	0.8727
300	0.8736	0.861
305	0.8714	0.8686
310	0.8724	0.8683
315	0.8675	0.8704
320	0.8723	0.8645
325	0.8686	0.8655
330	0.8661	0.8695
335	0.8698	0.8703
340	0.8692	0.8718
345	0.8699	0.8753
350	0.8694	0.8718
355	0.8725	0.8775
360	0.8714	0.8703
365	0.873	0.8744
370	0.8723	0.8714
375	0.8696	0.8713
380	0.8732	0.8759
385	0.874	0.8678
390	0.8742	0.8753
395	0.8719	0.8697
400	0.8788	0.8702
405	0.8783	0.8769
410	0.874	0.8763
415	0.8705	0.8741
420	0.8743	0.8736
425	0.8767	0.8707
430	0.8721	0.8714
435	0.871	0.8778
440	0.8728	0.8724
445	0.8743	0.8752
450	0.8765	0.8741
455	0.8759	0.8794
460	0.8761	0.8775
465	0.877	0.8728
470	0.8772	0.878
475	0.88	0.8704
480	0.8775	0.8778
485	0.8774	0.8764
490	0.8768	0.8798
495	0.8785	0.8745
500	0.8767	0.8775
505	0.8762	0.8776
510	0.8735	0.8762
515	0.8812	0.8737
520	0.8725	0.8739
525	0.8753	0.8728
530	0.8773	0.8769
535	0.8818	0.8776
540	0.8789	0.8792
545	0.8803	0.8795
550	0.878	0.8771
555	0.8792	0.8789
560	0.8757	0.8826
565	0.8799	0.8766
570	0.8801	0.8801
575	0.88	0.8813
580	0.8765	0.8755
585	0.8757	0.8765
590	0.8788	0.8811
595	0.8786	0.8819
600	0.8781	0.8802
605	0.8764	0.882
610	0.8768	0.8777
615	0.8769	0.8796
620	0.8786	0.8772
625	0.8813	0.8747
630	0.8811	0.8774
635	0.8791	0.8816
640	0.8791	0.8808
645	0.8816	0.8769
650	0.8768	0.8759
655	0.8783	0.8834
660	0.8758	0.8849
665	0.8775	0.8839
670	0.8814	0.882
675	0.8773	0.8772
680	0.8816	0.8805
685	0.8781	0.8837
690	0.8789	0.8824
695	0.8793	0.8738
700	0.8802	0.8862
705	0.883	0.8841
710	0.878	0.882
715	0.8776	0.8837
720	0.8776	0.8813
725	0.8763	0.8844
730	0.8799	0.8827
735	0.8814	0.8845
740	0.8799	0.8821
745	0.8744	0.8818
750	0.8807	0.8841
755	0.8805	0.8779
760	0.8765	0.8809
765	0.8777	0.8811
770	0.8836	0.8796
775	0.8802	0.8842
780	0.8767	0.8822
785	0.8817	0.8832
790	0.8792	0.8828
795	0.8775	0.8827
800	0.8826	0.8819
805	0.8777	0.8821
810	0.8781	0.8821
815	0.8801	0.8803
820	0.8797	0.8804
825	0.8799	0.8807
830	0.8806	0.8833
835	0.8826	0.8864
840	0.8797	0.8814
845	0.8837	0.8819
850	0.8791	0.8888
855	0.8824	0.8792
860	0.8818	0.8842
865	0.8805	0.8861
870	0.8794	0.8849
875	0.879	0.886
880	0.8805	0.8861
885	0.8793	0.8858
890	0.8812	0.8867
895	0.8792	0.8851
900	0.8792	0.8832
905	0.8834	0.8861
910	0.8817	0.8836
915	0.8766	0.8825
920	0.88	0.884
925	0.8813	0.8812
930	0.8794	0.8852
935	0.8776	0.8835
940	0.8789	0.8853
945	0.8839	0.8825
950	0.8772	0.8854
955	0.8836	0.8812
960	0.8829	0.8872
965	0.8789	0.8809
970	0.8803	0.8829
975	0.88	0.8829
980	0.8819	0.8822
985	0.8842	0.8812
990	0.8836	0.8815
995	0.8794	0.8852
1000	0.8817	0.8863


==> data/training_curves/adam_500.txt <==
epoch	bnn_baseline	bnn_ours
5	0.6798	0.6719
10	0.7458	0.746
15	0.7825	0.7711
20	0.8027	0.8021
25	0.8179	0.8049
30	0.8154	0.8111
35	0.8265	0.8253
40	0.8266	0.8351
45	0.8352	0.84
50	0.8356	0.8441
55	0.8375	0.8443
60	0.8461	0.8478
65	0.8483	0.8526
70	0.8473	0.858
75	0.846	0.8523
80	0.8387	0.8589
85	0.8454	0.8621
90	0.852	0.8622
95	0.8614	0.8592
100	0.86	0.8629
105	0.8582	0.8617
110	0.8587	0.8589
115	0.861	0.8642
120	0.8601	0.866
125	0.8496	0.8656
130	0.8533	0.8636
135	0.8544	0.867
140	0.861	0.8695
145	0.8591	0.8728
150	0.857	0.8707
155	0.8573	0.8662
160	0.8646	0.8681
165	0.8642	0.8667
170	0.8597	0.8714
175	0.8577	0.8678
180	0.867	0.8651
185	0.8641	0.87
190	0.8668	0.8674
195	0.8608	0.8761
200	0.8696	0.8756
205	0.864	0.8721
210	0.8668	0.8767
215	0.8649	0.873
220	0.8686	0.8786
225	0.8682	0.8782
230	0.8653	0.875
235	0.8678	0.879
240	0.8745	0.8743
245	0.8712	0.8758
250	0.8685	0.8746
255	0.8687	0.8765
260	0.8754	0.8756
265	0.8683	0.8766
270	0.8722	0.8726
275	0.867	0.8783
280	0.8731	0.8763
285	0.8686	0.8711
290	0.8724	0.8811
295	0.8667	0.8787
300	0.8736	0.8781
305	0.8695	0.8764
310	0.8685	0.8806
315	0.8736	0.8767
320	0.8666	0.874
325	0.8726	0.8783
330	0.87	0.8786
335	0.875	0.8786
340	0.8624	0.8769
345	0.8725	0.8767
350	0.8725	0.8746
355	0.8798	0.8755
360	0.8766	0.8739
365	0.8807	0.8765
370	0.8754	0.8757
375	0.8787	0.8801
380	0.8755	0.8788
385	0.8739	0.8832
390	0.8743	0.8765
395	0.8748	0.8778
400	0.8742	0.8779
405	0.8711	0.8747
410	0.8743	0.8818
415	0.8749	0.876
420	0.8759	0.8772
425	0.8719	0.88
430	0.8779	0.8732
435	0.8803	0.8795
440	0.8801	0.8774
445	0.8778	0.8807
450	0.8787	0.8788
455	0.8806	0.8836
460	0.8794	0.8785
465	0.8764	0.8786
470	0.8771	0.8819
475	0.8762	0.8789
480	0.8744	0.8821
485	0.879	0.8805
490	0.8758	0.8764
495	0.8769	0.8754
500	0.8765	0.875
505	0.882	0.8817
510	0.8763	0.8865
515	0.8791	0.8853
520	0.882	0.8797
525	0.8818	0.8792
530	0.8792	0.8828
535	0.8781	0.8834
540	0.8753	0.8839
545	0.8758	0.881
550	0.8801	0.878
555	0.8779	0.8864
560	0.8811	0.886
565	0.8774	0.8843
570	0.8776	0.884
575	0.8797	0.8823
580	0.8801	0.8857
585	0.8761	0.8849
590	0.8748	0.8823
595	0.882	0.8838
600	0.8786	0.8841
605	0.88	0.8894
610	0.8776	0.8838
615	0.8812	0.8818
620	0.8757	0.8825
625	0.8797	0.8854
630	0.8813	0.8852
635	0.878	0.8847
640	0.88	0.8855
645	0.8832	0.8834
650	0.8859	0.8831
655	0.8798	0.8873
660	0.8819	0.8862
665	0.8819	0.8859
670	0.8819	0.885
675	0.8831	0.8829
680	0.8762	0.8824
685	0.8796	0.8839
690	0.8831	0.8822
695	0.8836	0.8832
700	0.8793	0.8852
705	0.8835	0.8832
710	0.8836	0.8844
715	0.881	0.8821
720	0.8794	0.8818
725	0.882	0.8866
730	0.8811	0.8835
735	0.8828	0.8828
740	0.8858	0.8849
745	0.8853	0.8841
750	0.8764	0.8874
755	0.8806	0.8833
760	0.8799	0.8821
765	0.883	0.8835
770	0.8828	0.8847
775	0.8773	0.8846
780	0.8808	0.8841
785	0.8782	0.8857
790	0.8838	0.8825
795	0.8807	0.8834
800	0.8806	0.8867
805	0.8824	0.8825
810	0.886	0.8911
815	0.8765	0.8898
820	0.8778	0.8812
825	0.8872	0.8856
830	0.8844	0.8846
835	0.8803	0.8843
840	0.8834	0.8872
845	0.8833	0.8862
850	0.8817	0.8883
855	0.8816	0.8862
860	0.886	0.8774
865	0.881	0.8851
870	0.8809	0.8871
875	0.8834	0.883
880	0.8782	0.8839
885	0.8813	0.8884
890	0.8816	0.8896
895	0.8814	0.8868
900	0.8849	0.8857
905	0.883	0.8876
910	0.8809	0.8855
915	0.8811	0.8821
920	0.8818	0.8838
925	0.8843	0.8822
930	0.8848	0.8855
935	0.8787	0.8852
940	0.8842	0.8847
945	0.8802	0.8873
950	0.8822	0.8873
955	0.8847	0.884
960	0.8837	0.884
965	0.8782	0.8848
970	0.882	0.8901
975	0.8861	0.8853
980	0.8851	0.8849
985	0.8795	0.8839
990	0.886	0.8834
995	0.8831	0.8827
1000	0.8847	0.8858


==> data/training_curves/bop_100.txt <==
epoch	bnn_baseline	bnn_ours
2	0.4802	0.4802
4	0.5476	0.5476
6	0.5847	0.5847
8	0.6111	0.6111
10	0.6419	0.6419
12	0.6593	0.6593
14	0.6767	0.6767
16	0.6753	0.6753
18	0.7269	0.7269
20	0.7156	0.7156
22	0.7413	0.7413
24	0.7428	0.7428
26	0.7226	0.7226
28	0.733	0.733
30	0.7746	0.7746
32	0.7528	0.7528
34	0.7861	0.7861
36	0.7835	0.7835
38	0.7806	0.7806
40	0.7908	0.7908
42	0.7141	0.7141
44	0.7838	0.7838
46	0.7679	0.7679
48	0.7916	0.7916
50	0.7676	0.7676
52	0.7863	0.7863
54	0.7993	0.7993
56	0.7815	0.7815
58	0.8019	0.8019
60	0.8082	0.8082
62	0.7789	0.7789
64	0.784	0.784
66	0.8081	0.8081
68	0.8004	0.8004
70	0.8129	0.8129
72	0.7634	0.7634
74	0.8086	0.8086
76	0.7974	0.7974
78	0.7835	0.7835
80	0.8245	0.8245
82	0.8235	0.8235
84	0.8182	0.8182
86	0.7968	0.7968
88	0.7645	0.7645
90	0.7942	0.7942
92	0.763	0.763
94	0.807	0.807
96	0.7547	0.7547
98	0.82	0.82
100	0.7134	0.7134
102	0.8174	0.8174
104	0.8049	0.8049
106	0.7839	0.7839
108	0.7691	0.7691
110	0.7954	0.7954
112	0.8131	0.8131
114	0.7637	0.7637
116	0.7584	0.7584
118	0.7802	0.7802
120	0.7997	0.7997
122	0.7681	0.7681
124	0.7857	0.7857
126	0.7319	0.7319
128	0.7295	0.7295
130	0.8011	0.8011
132	0.7711	0.7711
134	0.8158	0.8158
136	0.772	0.772
138	0.6961	0.6961
140	0.7749	0.7749
142	0.802	0.802
144	0.7633	0.7633
146	0.8024	0.8024
148	0.7511	0.7511
150	0.7842	0.7842
152	0.7936	0.7936
154	0.7645	0.7645
156	0.7093	0.7093
158	0.7947	0.7947
160	0.7465	0.7465
162	0.8037	0.8037
164	0.7525	0.7525
166	0.7556	0.7556
168	0.8051	0.8051
170	0.7984	0.7984
172	0.8058	0.8058
174	0.801	0.801
176	0.6965	0.6965
178	0.8201	0.8201
180	0.7759	0.7759
182	0.7875	0.7875
184	0.8203	0.8203
186	0.7908	0.7908
188	0.8253	0.8253
190	0.7952	0.7952
192	0.8294	0.8294
194	0.7801	0.7801
196	0.7734	0.7734
198	0.7931	0.7931
200	0.7747	0.7747
202	0.8775	0.8775
204	0.8754	0.8754
206	0.8788	0.8788
208	0.882	0.882
210	0.8834	0.8834
212	0.8907	0.8907
214	0.8866	0.8866
216	0.8814	0.8814
218	0.8863	0.8863
220	0.8932	0.8932
222	0.8913	0.8913
224	0.8788	0.8788
226	0.8934	0.8934
228	0.893	0.893
230	0.8897	0.8897
232	0.8918	0.8918
234	0.8906	0.8906
236	0.8963	0.8963
238	0.8897	0.8897
240	0.8884	0.8884
242	0.8972	0.8972
244	0.8949	0.8949
246	0.896	0.896
248	0.894	0.894
250	0.8919	0.8919
252	0.892	0.892
254	0.8942	0.8942
256	0.8918	0.8918
258	0.8933	0.8933
260	0.8957	0.8957
262	0.8925	0.8925
264	0.8964	0.8964
266	0.8912	0.8912
268	0.8914	0.8914
270	0.8955	0.8955
272	0.8937	0.8937
274	0.8975	0.8975
276	0.8932	0.8932
278	0.8934	0.8934
280	0.8947	0.8947
282	0.8885	0.8885
284	0.8951	0.8951
286	0.8975	0.8975
288	0.8947	0.8947
290	0.8936	0.8936
292	0.8965	0.8965
294	0.8937	0.8937
296	0.8978	0.8978
298	0.9016	0.9016
300	0.891	0.891
302	0.8918	0.8918
304	0.8977	0.8977
306	0.8964	0.8964
308	0.8996	0.8996
310	0.8894	0.8894
312	0.8939	0.8939
314	0.8952	0.8952
316	0.8928	0.8928
318	0.8949	0.8949
320	0.8961	0.8961
322	0.8883	0.8883
324	0.8979	0.8979
326	0.8953	0.8953
328	0.8994	0.8994
330	0.8959	0.8959
332	0.8987	0.8987
334	0.8896	0.8896
336	0.8994	0.8994
338	0.9015	0.9015
340	0.8953	0.8953
342	0.8943	0.8943
344	0.8985	0.8985
346	0.8927	0.8927
348	0.8959	0.8959
350	0.8957	0.8957
352	0.8916	0.8916
354	0.8995	0.8995
356	0.893	0.893
358	0.8912	0.8912
360	0.8942	0.8942
362	0.8938	0.8938
364	0.8941	0.8941
366	0.8956	0.8956
368	0.894	0.894
370	0.8992	0.8992
372	0.9045	0.9045
374	0.8914	0.8914
376	0.8997	0.8997
378	0.899	0.899
380	0.897	0.897
382	0.8877	0.8877
384	0.8926	0.8926
386	0.8995	0.8995
388	0.8978	0.8978
390	0.8889	0.8889
392	0.891	0.891
394	0.898	0.898
396	0.8932	0.8932
398	0.8871	0.8871
400	0.8962	0.8962
402	0.8965	0.8965
404	0.904	0.904
406	0.9037	0.9037
408	0.9033	0.9033
410	0.9045	0.9045
412	0.9041	0.9041
414	0.9055	0.9055
416	0.9031	0.9031
418	0.903	0.903
420	0.9028	0.9028
422	0.901	0.901
424	0.8965	0.8965
426	0.8992	0.8992
428	0.9054	0.9054
430	0.906	0.906
432	0.9008	0.9008
434	0.9052	0.9052
436	0.9015	0.9015
438	0.9015	0.9015
440	0.9052	0.9052
442	0.9029	0.9029
444	0.9036	0.9036
446	0.9022	0.9022
448	0.9024	0.9024
450	0.9054	0.9054
452	0.9008	0.9008
454	0.9037	0.9037
456	0.9051	0.9051
458	0.8998	0.8998
460	0.9049	0.9049
462	0.9012	0.9012
464	0.9054	0.9054
466	0.9044	0.9044
468	0.9047	0.9047
470	0.9078	0.9078
472	0.9068	0.9068
474	0.9077	0.9077
476	0.8985	0.8985
478	0.9018	0.9018
480	0.9025	0.9025
482	0.9053	0.9053
484	0.9103	0.9103
486	0.905	0.905
488	0.9017	0.9017
490	0.9033	0.9033
492	0.902	0.902
494	0.9009	0.9009
496	0.8974	0.8974
498	0.9073	0.9073
500	0.9048	0.9048
502	0.9021	0.9021
504	0.9011	0.9011
506	0.9076	0.9076
508	0.906	0.906
510	0.8996	0.8996
512	0.9048	0.9048
514	0.904	0.904
516	0.9055	0.9055
518	0.9061	0.9061
520	0.902	0.902
522	0.9064	0.9064
524	0.9059	0.9059
526	0.9065	0.9065
528	0.9062	0.9062
530	0.904	0.904
532	0.9031	0.9031
534	0.9062	0.9062
536	0.9078	0.9078
538	0.9002	0.9002
540	0.9055	0.9055
542	0.9089	0.9089
544	0.9057	0.9057
546	0.903	0.903
548	0.9	0.9
550	0.9033	0.9033
552	0.9039	0.9039
554	0.905	0.905
556	0.9092	0.9092
558	0.9041	0.9041
560	0.8991	0.8991
562	0.9072	0.9072
564	0.9087	0.9087
566	0.9044	0.9044
568	0.9024	0.9024
570	0.9049	0.9049
572	0.9068	0.9068
574	0.9058	0.9058
576	0.9064	0.9064
578	0.9092	0.9092
580	0.9024	0.9024
582	0.9069	0.9069
584	0.9031	0.9031
586	0.9045	0.9045
588	0.9053	0.9053
590	0.9014	0.9014
592	0.9063	0.9063
594	0.9056	0.9056
596	0.8984	0.8984
598	0.903	0.903
600	0.9033	0.9033
602	0.9059	0.9059
604	0.9037	0.9037
606	0.9072	0.9072
608	0.9082	0.9082
610	0.9078	0.9078
612	0.9089	0.9089
614	0.9066	0.9066
616	0.9078	0.9078
618	0.9058	0.9058
620	0.9091	0.9091
622	0.9115	0.9115
624	0.9077	0.9077
626	0.9043	0.9043
628	0.9069	0.9069
630	0.9028	0.9028
632	0.9059	0.9059
634	0.9047	0.9047
636	0.9049	0.9049
638	0.9035	0.9035
640	0.9058	0.9058
642	0.9051	0.9051
644	0.9064	0.9064
646	0.9072	0.9072
648	0.9069	0.9069
650	0.9029	0.9029
652	0.9063	0.9063
654	0.9058	0.9058
656	0.9092	0.9092
658	0.9024	0.9024
660	0.91	0.91
662	0.9063	0.9063
664	0.9092	0.9092
666	0.9059	0.9059
668	0.9065	0.9065
670	0.907	0.907
672	0.9067	0.9067
674	0.907	0.907
676	0.9092	0.9092
678	0.9082	0.9082
680	0.8992	0.8992
682	0.9027	0.9027
684	0.9095	0.9095
686	0.9065	0.9065
688	0.9019	0.9019
690	0.9079	0.9079
692	0.9041	0.9041
694	0.9068	0.9068
696	0.907	0.907
698	0.9013	0.9013
700	0.9064	0.9064
702	0.9045	0.9045
704	0.903	0.903
706	0.9082	0.9082
708	0.907	0.907
710	0.905	0.905
712	0.9034	0.9034
714	0.9048	0.9048
716	0.9053	0.9053
718	0.9086	0.9086
720	0.9041	0.9041
722	0.9039	0.9039
724	0.9076	0.9076
726	0.9075	0.9075
728	0.9058	0.9058
730	0.9034	0.9034
732	0.9058	0.9058
734	0.9079	0.9079
736	0.9052	0.9056
738	0.9015	0.8984
740	0.9015	0.903
742	0.9052	0.9033
744	0.9029	0.9059
746	0.9036	0.9037
748	0.9022	0.9072
750	0.9024	0.9082
752	0.9054	0.9078
754	0.9008	0.9089
756	0.9037	0.9066
758	0.9051	0.9078
760	0.8998	0.9058
762	0.9049	0.9091
764	0.9012	0.9115
766	0.9054	0.9077
768	0.9044	0.9043
770	0.9047	0.9069
772	0.9078	0.9028
774	0.9068	0.9059
776	0.9077	0.9047
778	0.8985	0.9049
780	0.9018	0.9035
782	0.9025	0.9058
784	0.9053	0.9051
786	0.9103	0.9064
788	0.905	0.9072
790	0.9017	0.9069
792	0.9033	0.9029
794	0.902	0.9063
796	0.9009	0.9058
798	0.8974	0.9092
800	0.9073	0.9024
802	0.9048	0.91
804	0.9021	0.9063
806	0.9011	0.9092
808	0.9076	0.9059
810	0.906	0.9065
812	0.8996	0.907
814	0.9048	0.9067
816	0.904	0.907
818	0.9055	0.9092
820	0.9061	0.9082
822	0.902	0.8992
824	0.9064	0.9027
826	0.9059	0.9095
828	0.9065	0.9065
830	0.9062	0.9019
832	0.904	0.9079
834	0.9031	0.9041
836	0.9062	0.9068
838	0.9078	0.907
840	0.9002	0.9013
842	0.9055	0.9064
844	0.9089	0.9045
846	0.9057	0.903
848	0.903	0.9082
850	0.9	0.907
852	0.9033	0.905
854	0.9039	0.9034
856	0.905	0.9048
858	0.9092	0.9053
860	0.9041	0.9086
862	0.8991	0.9041
864	0.9072	0.9039
866	0.9087	0.9076
868	0.9044	0.9075
870	0.9024	0.9058
872	0.9049	0.9034
874	0.9068	0.9058
876	0.9058	0.9079
878	0.9064	0.9056
880	0.9092	0.8984
882	0.9024	0.903
884	0.9069	0.9033
886	0.9031	0.9059
888	0.9045	0.9037
890	0.9053	0.9072
892	0.9014	0.9082
894	0.9063	0.9078
896	0.9056	0.9089
898	0.8984	0.9066
900	0.903	0.9078
902	0.9033	0.9058
904	0.9059	0.9091
906	0.9037	0.9115
908	0.9072	0.9077
910	0.9082	0.9043
912	0.9078	0.9069
914	0.9089	0.9028
916	0.9066	0.9059
918	0.9078	0.9047
920	0.9058	0.9049
922	0.9091	0.9035
924	0.9115	0.9058
926	0.9077	0.9051
928	0.9043	0.9064
930	0.9069	0.9072
932	0.9028	0.9069
934	0.9059	0.9029
936	0.9047	0.9063
938	0.9049	0.9058
940	0.9035	0.9092
942	0.9058	0.9024
944	0.9051	0.91
946	0.9064	0.9063
948	0.9072	0.9092
950	0.9069	0.9059
952	0.9029	0.9065
954	0.9063	0.907
956	0.9058	0.9067
958	0.9092	0.907
960	0.9024	0.9092
962	0.91	0.9082
964	0.9063	0.8992
966	0.9092	0.9027
968	0.9059	0.9095
970	0.9065	0.9065
972	0.907	0.9019
974	0.9067	0.9079
976	0.907	0.9041
978	0.9092	0.9068
980	0.9082	0.907
982	0.8992	0.9013
984	0.9027	0.9064
986	0.9095	0.9045
988	0.9065	0.903
990	0.9019	0.9082
992	0.9079	0.907
994	0.9041	0.905
996	0.9068	0.9034
998	0.907	0.9048
1000	0.9013	0.9053


==> data/training_curves/bop_1000.txt <==
epoch	bnn_baseline	bnn_ours
2	0.4802	0.4697
4	0.5476	0.5621
6	0.5847	0.5876
8	0.6111	0.5983
10	0.6419	0.6391
12	0.6593	0.695
14	0.6767	0.6725
16	0.6753	0.6861
18	0.7269	0.7084
20	0.7156	0.7509
22	0.7413	0.7364
24	0.7428	0.7597
26	0.7226	0.7544
28	0.733	0.7582
30	0.7746	0.7568
32	0.7528	0.7678
34	0.7861	0.7784
36	0.7835	0.7859
38	0.7806	0.7853
40	0.7908	0.8051
42	0.7141	0.8008
44	0.7838	0.7834
46	0.7679	0.7926
48	0.7916	0.8143
50	0.7676	0.7918
52	0.7863	0.8257
54	0.7993	0.8065
56	0.7815	0.795
58	0.8019	0.8042
60	0.8082	0.803
62	0.7789	0.8072
64	0.784	0.8255
66	0.8081	0.813
68	0.8004	0.7909
70	0.8129	0.7858
72	0.7634	0.8275
74	0.8086	0.8068
76	0.7974	0.8045
78	0.7835	0.8108
80	0.8245	0.7771
82	0.8235	0.795
84	0.8182	0.7876
86	0.7968	0.7849
88	0.7645	0.8043
90	0.7942	0.7495
92	0.763	0.8157
94	0.807	0.7681
96	0.7547	0.753
98	0.82	0.796
100	0.7134	0.8022
102	0.8174	0.8128
104	0.8049	0.751
106	0.7839	0.7877
108	0.7691	0.7992
110	0.7954	0.8088
112	0.8131	0.7889
114	0.7637	0.7735
116	0.7584	0.8021
118	0.7802	0.7829
120	0.7997	0.8062
122	0.7681	0.8044
124	0.7857	0.7987
126	0.7319	0.831
128	0.7295	0.7885
130	0.8011	0.7616
132	0.7711	0.8017
134	0.8158	0.7638
136	0.772	0.7746
138	0.6961	0.8105
140	0.7749	0.8259
142	0.802	0.7982
144	0.7633	0.7348
146	0.8024	0.7889
148	0.7511	0.804
150	0.7842	0.7777
152	0.7936	0.8202
154	0.7645	0.7345
156	0.7093	0.8059
158	0.7947	0.7941
160	0.7465	0.7877
162	0.8037	0.8173
164	0.7525	0.7863
166	0.7556	0.7771
168	0.8051	0.8112
170	0.7984	0.7375
172	0.8058	0.8024
174	0.801	0.7686
176	0.6965	0.8018
178	0.8201	0.8034
180	0.7759	0.7276
182	0.7875	0.7709
184	0.8203	0.7864
186	0.7908	0.708
188	0.8253	0.8058
190	0.7952	0.779
192	0.8294	0.7227
194	0.7801	0.7835
196	0.7734	0.7991
198	0.7931	0.8108
200	0.7747	0.766
202	0.8775	0.8792
204	0.8754	0.882
206	0.8788	0.883
208	0.882	0.8842
210	0.8834	0.8885
212	0.8907	0.8877
214	0.8866	0.883
216	0.8814	0.8906
218	0.8863	0.8923
220	0.8932	0.8933
222	0.8913	0.8907
224	0.8788	0.8923
226	0.8934	0.8919
228	0.893	0.8959
230	0.8897	0.8887
232	0.8918	0.8876
234	0.8906	0.894
236	0.8963	0.8933
238	0.8897	0.8988
240	0.8884	0.898
242	0.8972	0.8948
244	0.8949	0.8967
246	0.896	0.8952
248	0.894	0.8948
250	0.8919	0.8917
252	0.892	0.8931
254	0.8942	0.8988
256	0.8918	0.8942
258	0.8933	0.8954
260	0.8957	0.8951
262	0.8925	0.8939
264	0.8964	0.8944
266	0.8912	0.8947
268	0.8914	0.8931
270	0.8955	0.8966
272	0.8937	0.8929
274	0.8975	0.8956
276	0.8932	0.8984
278	0.8934	0.9004
280	0.8947	0.8919
282	0.8885	0.8994
284	0.8951	0.8938
286	0.8975	0.8945
288	0.8947	0.8913
290	0.8936	0.8869
292	0.8965	0.8978
294	0.8937	0.8977
296	0.8978	0.8933
298	0.9016	0.9003
300	0.891	0.897
302	0.8918	0.8969
304	0.8977	0.8968
306	0.8964	0.8914
308	0.8996	0.895
310	0.8894	0.8921
312	0.8939	0.897
314	0.8952	0.8997
316	0.8928	0.8975
318	0.8949	0.8906
320	0.8961	0.8961
322	0.8883	0.8974
324	0.8979	0.8933
326	0.8953	0.8945
328	0.8994	0.892
330	0.8959	0.8987
332	0.8987	0.8918
334	0.8896	0.8947
336	0.8994	0.8891
338	0.9015	0.8953
340	0.8953	0.8932
342	0.8943	0.8916
344	0.8985	0.8977
346	0.8927	0.8925
348	0.8959	0.8941
350	0.8957	0.8918
352	0.8916	0.8953
354	0.8995	0.8964
356	0.893	0.8915
358	0.8912	0.9003
360	0.8942	0.887
362	0.8938	0.8978
364	0.8941	0.8999
366	0.8956	0.8934
368	0.894	0.8834
370	0.8992	0.8917
372	0.9045	0.89
374	0.8914	0.8938
376	0.8997	0.8914
378	0.899	0.8955
380	0.897	0.8947
382	0.8877	0.8934
384	0.8926	0.8954
386	0.8995	0.89
388	0.8978	0.8898
390	0.8889	0.8995
392	0.891	0.8919
394	0.898	0.8911
396	0.8932	0.8985
398	0.8871	0.8872
400	0.8962	0.8938
402	0.8965	0.9006
404	0.904	0.9013
406	0.9037	0.9032
408	0.9033	0.9001
410	0.9045	0.9029
412	0.9041	0.906
414	0.9055	0.9035
416	0.9031	0.9019
418	0.903	0.9029
420	0.9028	0.9019
422	0.901	0.8992
424	0.8965	0.9009
426	0.8992	0.8998
428	0.9054	0.9018
430	0.906	0.902
432	0.9008	0.9036
434	0.9052	0.903
436	0.9015	0.8999
438	0.9015	0.8991
440	0.9052	0.903
442	0.9029	0.9037
444	0.9036	0.9012
446	0.9022	0.9009
448	0.9024	0.9023
450	0.9054	0.9051
452	0.9008	0.9039
454	0.9037	0.9039
456	0.9051	0.9025
458	0.8998	0.9009
460	0.9049	0.9003
462	0.9012	0.9047
464	0.9054	0.9003
466	0.9044	0.9061
468	0.9047	0.9073
470	0.9078	0.9014
472	0.9068	0.8997
474	0.9077	0.9031
476	0.8985	0.9072
478	0.9018	0.9076
480	0.9025	0.9057
482	0.9053	0.9076
484	0.9103	0.8975
486	0.905	0.9039
488	0.9017	0.9003
490	0.9033	0.9069
492	0.902	0.9025
494	0.9009	0.9051
496	0.8974	0.9005
498	0.9073	0.9021
500	0.9048	0.9025
502	0.9021	0.904
504	0.9011	0.9055
506	0.9076	0.9053
508	0.906	0.8986
510	0.8996	0.9018
512	0.9048	0.9043
514	0.904	0.9087
516	0.9055	0.902
518	0.9061	0.9055
520	0.902	0.9027
522	0.9064	0.9072
524	0.9059	0.9088
526	0.9065	0.9014
528	0.9062	0.9068
530	0.904	0.9018
532	0.9031	0.9049
534	0.9062	0.9068
536	0.9078	0.9034
538	0.9002	0.9022
540	0.9055	0.9068
542	0.9089	0.9037
544	0.9057	0.9057
546	0.903	0.9004
548	0.9	0.9046
550	0.9033	0.9062
552	0.9039	0.9084
554	0.905	0.9036
556	0.9092	0.9033
558	0.9041	0.8998
560	0.8991	0.9006
562	0.9072	0.9042
564	0.9087	0.9046
566	0.9044	0.9071
568	0.9024	0.9079
570	0.9049	0.9031
572	0.9068	0.9079
574	0.9058	0.9051
576	0.9064	0.9046
578	0.9092	0.9038
580	0.9024	0.9001
582	0.9069	0.9027
584	0.9031	0.9034
586	0.9045	0.8964
588	0.9053	0.8998
590	0.9014	0.9018
592	0.9063	0.9081
594	0.9056	0.9009
596	0.8984	0.9057
598	0.903	0.9021
600	0.9033	0.9028
602	0.9059	0.9054
604	0.9037	0.9078
606	0.9072	0.9066
608	0.9082	0.9014
610	0.9078	0.9084
612	0.9089	0.9022
614	0.9066	0.9033
616	0.9078	0.9044
618	0.9058	0.9048
620	0.9091	0.9096
622	0.9115	0.9071
624	0.9077	0.9011
626	0.9043	0.9046
628	0.9069	0.9073
630	0.9028	0.9123
632	0.9059	0.9058
634	0.9047	0.9062
636	0.9049	0.905
638	0.9035	0.9
640	0.9058	0.9065
642	0.9051	0.908
644	0.9064	0.9101
646	0.9072	0.9068
648	0.9069	0.9056
650	0.9029	0.9051
652	0.9063	0.9065
654	0.9058	0.9058
656	0.9092	0.9087
658	0.9024	0.91
660	0.91	0.9068
662	0.9063	0.9051
664	0.9092	0.9088
666	0.9059	0.906
668	0.9065	0.9064
670	0.907	0.9073
672	0.9067	0.9081
674	0.907	0.9045
676	0.9092	0.9029
678	0.9082	0.9076
680	0.8992	0.8984
682	0.9027	0.9052
684	0.9095	0.9025
686	0.9065	0.9065
688	0.9019	0.9038
690	0.9079	0.8978
692	0.9041	0.9068
694	0.9068	0.9006
696	0.907	0.9042
698	0.9013	0.9046
700	0.9064	0.9071
702	0.9045	0.9079
704	0.903	0.9031
706	0.9082	0.9079
708	0.907	0.9051
710	0.905	0.9046
712	0.9034	0.9038
714	0.9048	0.9001
716	0.9053	0.9027
718	0.9086	0.9034
720	0.9041	0.8964
722	0.9039	0.8998
724	0.9076	0.9018
726	0.9075	0.9081
728	0.9058	0.9009
730	0.9034	0.9057
732	0.9058	0.9021
734	0.9079	0.9028
736	0.9052	0.9054
738	0.9015	0.9078
740	0.9015	0.9066
742	0.9052	0.9014
744	0.9029	0.9084
746	0.9036	0.9022
748	0.9022	0.9033
750	0.9024	0.9044
752	0.9054	0.9048
754	0.9008	0.9096
756	0.9037	0.9071
758	0.9051	0.9011
760	0.8998	0.9046
762	0.9049	0.9073
764	0.9012	0.9123
766	0.9054	0.9058
768	0.9044	0.9062
770	0.9047	0.905
772	0.9078	0.9
774	0.9068	0.9065
776	0.9077	0.908
778	0.8985	0.9101
780	0.9018	0.9068
782	0.9025	0.9056
784	0.9053	0.9051
786	0.9103	0.9065
788	0.905	0.9058
790	0.9017	0.9087
792	0.9033	0.91
794	0.902	0.9068
796	0.9009	0.9051
798	0.8974	0.9088
800	0.9073	0.906
802	0.9048	0.9064
804	0.9021	0.9073
806	0.9011	0.9081
808	0.9076	0.9045
810	0.906	0.9029
812	0.8996	0.9076
814	0.9048	0.8984
816	0.904	0.9052
818	0.9055	0.9025
820	0.9061	0.9065
822	0.902	0.9038
824	0.9064	0.8978
826	0.9059	0.9068
828	0.9065	0.9006
830	0.9062	0.9042
832	0.904	0.9046
834	0.9031	0.9071
836	0.9062	0.9079
838	0.9078	0.9031
840	0.9002	0.9079
842	0.9055	0.9051
844	0.9089	0.9046
846	0.9057	0.9038
848	0.903	0.9001
850	0.9	0.9027
852	0.9033	0.9034
854	0.9039	0.8964
856	0.905	0.8998
858	0.9092	0.9018
860	0.9041	0.9081
862	0.8991	0.9009
864	0.9072	0.9057
866	0.9087	0.9021
868	0.9044	0.9028
870	0.9024	0.9054
872	0.9049	0.9078
874	0.9068	0.9066
876	0.9058	0.9014
878	0.9064	0.9084
880	0.9092	0.9022
882	0.9024	0.9033
884	0.9069	0.9044
886	0.9031	0.9048
888	0.9045	0.9096
890	0.9053	0.9071
892	0.9014	0.9011
894	0.9063	0.9046
896	0.9056	0.9073
898	0.8984	0.9123
900	0.903	0.9058
902	0.9033	0.9062
904	0.9059	0.905
906	0.9037	0.9
908	0.9072	0.9065
910	0.9082	0.908
912	0.9078	0.9101
914	0.9089	0.9068
916	0.9066	0.9056
918	0.9078	0.9051
920	0.9058	0.9065
922	0.9091	0.9058
924	0.9115	0.9087
926	0.9077	0.91
928	0.9043	0.9068
930	0.9069	0.9051
932	0.9028	0.9088
934	0.9059	0.906
936	0.9047	0.9064
938	0.9049	0.9073
940	0.9035	0.9081
942	0.9058	0.9045
944	0.9051	0.9029
946	0.9064	0.9076
948	0.9072	0.8984
950	0.9069	0.9052
952	0.9029	0.9025
954	0.9063	0.9065
956	0.9058	0.9038
958	0.9092	0.8978
960	0.9024	0.9068
962	0.91	0.9006
964	0.9063	0.9042
966	0.9092	0.9046
968	0.9059	0.9071
970	0.9065	0.9079
972	0.907	0.9031
974	0.9067	0.9079
976	0.907	0.9051
978	0.9092	0.9046
980	0.9082	0.9038
982	0.8992	0.9001
984	0.9027	0.9027
986	0.9095	0.9034
988	0.9065	0.8964
990	0.9019	0.8998
992	0.9079	0.9018
994	0.9041	0.9081
996	0.9068	0.9009
998	0.907	0.9057
1000	0.9013	0.9021


==> data/training_curves/bop_500.txt <==
epoch	bnn_baseline	bnn_ours
2	0.4802	0.4482
4	0.5476	0.469
6	0.5847	0.6202
8	0.6111	0.5848
10	0.6419	0.6308
12	0.6593	0.6853
14	0.6767	0.7081
16	0.6753	0.7097
18	0.7269	0.715
20	0.7156	0.6888
22	0.7413	0.7431
24	0.7428	0.7467
26	0.7226	0.7647
28	0.733	0.7639
30	0.7746	0.7492
32	0.7528	0.7614
34	0.7861	0.7634
36	0.7835	0.7776
38	0.7806	0.7898
40	0.7908	0.8021
42	0.7141	0.7864
44	0.7838	0.7865
46	0.7679	0.7934
48	0.7916	0.775
50	0.7676	0.7858
52	0.7863	0.7865
54	0.7993	0.8172
56	0.7815	0.7958
58	0.8019	0.8059
60	0.8082	0.7707
62	0.7789	0.813
64	0.784	0.7759
66	0.8081	0.7168
68	0.8004	0.7597
70	0.8129	0.7935
72	0.7634	0.798
74	0.8086	0.7878
76	0.7974	0.812
78	0.7835	0.7941
80	0.8245	0.8091
82	0.8235	0.8103
84	0.8182	0.8029
86	0.7968	0.8039
88	0.7645	0.8117
90	0.7942	0.7841
92	0.763	0.7647
94	0.807	0.8011
96	0.7547	0.7733
98	0.82	0.7623
100	0.7134	0.7426
102	0.8174	0.7777
104	0.8049	0.8082
106	0.7839	0.7952
108	0.7691	0.7081
110	0.7954	0.754
112	0.8131	0.7838
114	0.7637	0.78
116	0.7584	0.8306
118	0.7802	0.7959
120	0.7997	0.8182
122	0.7681	0.8159
124	0.7857	0.8091
126	0.7319	0.8104
128	0.7295	0.7845
130	0.8011	0.7934
132	0.7711	0.7694
134	0.8158	0.7784
136	0.772	0.7855
138	0.6961	0.8102
140	0.7749	0.8083
142	0.802	0.7614
144	0.7633	0.7869
146	0.8024	0.818
148	0.7511	0.7798
150	0.7842	0.7971
152	0.7936	0.7598
154	0.7645	0.7391
156	0.7093	0.8228
158	0.7947	0.8084
160	0.7465	0.796
162	0.8037	0.7929
164	0.7525	0.799
166	0.7556	0.7456
168	0.8051	0.7005
170	0.7984	0.8278
172	0.8058	0.7831
174	0.801	0.7932
176	0.6965	0.8234
178	0.8201	0.7833
180	0.7759	0.7423
182	0.7875	0.7608
184	0.8203	0.7852
186	0.7908	0.7942
188	0.8253	0.8241
190	0.7952	0.8072
192	0.8294	0.817
194	0.7801	0.8088
196	0.7734	0.7644
198	0.7931	0.7653
200	0.7747	0.8348
202	0.8775	0.8803
204	0.8754	0.8772
206	0.8788	0.8735
208	0.882	0.8831
210	0.8834	0.8784
212	0.8907	0.8871
214	0.8866	0.8851
216	0.8814	0.8879
218	0.8863	0.8861
220	0.8932	0.8802
222	0.8913	0.8852
224	0.8788	0.8938
226	0.8934	0.8858
228	0.893	0.8926
230	0.8897	0.8953
232	0.8918	0.8935
234	0.8906	0.891
236	0.8963	0.8893
238	0.8897	0.8939
240	0.8884	0.8956
242	0.8972	0.8916
244	0.8949	0.8948
246	0.896	0.8942
248	0.894	0.8934
250	0.8919	0.8913
252	0.892	0.8894
254	0.8942	0.886
256	0.8918	0.8982
258	0.8933	0.889
260	0.8957	0.8942
262	0.8925	0.8991
264	0.8964	0.8976
266	0.8912	0.8968
268	0.8914	0.8991
270	0.8955	0.8946
272	0.8937	0.8923
274	0.8975	0.8954
276	0.8932	0.8954
278	0.8934	0.8892
280	0.8947	0.8952
282	0.8885	0.8983
284	0.8951	0.8936
286	0.8975	0.894
288	0.8947	0.8979
290	0.8936	0.896
292	0.8965	0.8998
294	0.8937	0.8862
296	0.8978	0.8997
298	0.9016	0.8897
300	0.891	0.8933
302	0.8918	0.8949
304	0.8977	0.9013
306	0.8964	0.8967
308	0.8996	0.8923
310	0.8894	0.8913
312	0.8939	0.899
314	0.8952	0.8918
316	0.8928	0.8966
318	0.8949	0.8916
320	0.8961	0.8906
322	0.8883	0.8952
324	0.8979	0.889
326	0.8953	0.8942
328	0.8994	0.9005
330	0.8959	0.8896
332	0.8987	0.8911
334	0.8896	0.897
336	0.8994	0.8903
338	0.9015	0.893
340	0.8953	0.8973
342	0.8943	0.8897
344	0.8985	0.8956
346	0.8927	0.8951
348	0.8959	0.8901
350	0.8957	0.8923
352	0.8916	0.8901
354	0.8995	0.8954
356	0.893	0.8989
358	0.8912	0.8913
360	0.8942	0.8973
362	0.8938	0.8922
364	0.8941	0.8982
366	0.8956	0.8958
368	0.894	0.892
370	0.8992	0.8879
372	0.9045	0.8909
374	0.8914	0.8872
376	0.8997	0.8918
378	0.899	0.8876
380	0.897	0.8947
382	0.8877	0.8902
384	0.8926	0.8966
386	0.8995	0.8968
388	0.8978	0.8989
390	0.8889	0.8977
392	0.891	0.8975
394	0.898	0.8978
396	0.8932	0.8903
398	0.8871	0.8954
400	0.8962	0.8864
402	0.8965	0.8969
404	0.904	0.9005
406	0.9037	0.8965
408	0.9033	0.8976
410	0.9045	0.9024
412	0.9041	0.9043
414	0.9055	0.8927
416	0.9031	0.8952
418	0.903	0.9001
420	0.9028	0.8985
422	0.901	0.9007
424	0.8965	0.8984
426	0.8992	0.8989
428	0.9054	0.9003
430	0.906	0.903
432	0.9008	0.9037
434	0.9052	0.9042
436	0.9015	0.9034
438	0.9015	0.9012
440	0.9052	0.8984
442	0.9029	0.8977
444	0.9036	0.9022
446	0.9022	0.8983
448	0.9024	0.8964
450	0.9054	0.9
452	0.9008	0.9014
454	0.9037	0.8924
456	0.9051	0.9033
458	0.8998	0.899
460	0.9049	0.9041
462	0.9012	0.9018
464	0.9054	0.9032
466	0.9044	0.9016
468	0.9047	0.9013
470	0.9078	0.902
472	0.9068	0.9034
474	0.9077	0.9052
476	0.8985	0.9034
478	0.9018	0.8997
480	0.9025	0.9032
482	0.9053	0.9035
484	0.9103	0.9021
486	0.905	0.8957
488	0.9017	0.9044
490	0.9033	0.9041
492	0.902	0.8993
494	0.9009	0.9042
496	0.8974	0.9041
498	0.9073	0.9021
500	0.9048	0.9036
502	0.9021	0.9058
504	0.9011	0.9002
506	0.9076	0.9068
508	0.906	0.908
510	0.8996	0.9021
512	0.9048	0.9006
514	0.904	0.9001
516	0.9055	0.9015
518	0.9061	0.9022
520	0.902	0.8989
522	0.9064	0.8997
524	0.9059	0.8983
526	0.9065	0.9032
528	0.9062	0.9063
530	0.904	0.8952
532	0.9031	0.9016
534	0.9062	0.9089
536	0.9078	0.9063
538	0.9002	0.9045
540	0.9055	0.9027
542	0.9089	0.9027
544	0.9057	0.9044
546	0.903	0.9026
548	0.9	0.9069
550	0.9033	0.9003
552	0.9039	0.9009
554	0.905	0.9064
556	0.9092	0.9057
558	0.9041	0.9081
560	0.8991	0.9029
562	0.9072	0.9081
564	0.9087	0.905
566	0.9044	0.9011
568	0.9024	0.9068
570	0.9049	0.908
572	0.9068	0.9019
574	0.9058	0.9079
576	0.9064	0.902
578	0.9092	0.9063
580	0.9024	0.9034
582	0.9069	0.9078
584	0.9031	0.9072
586	0.9045	0.9045
588	0.9053	0.9022
590	0.9014	0.9
592	0.9063	0.9042
594	0.9056	0.9061
596	0.8984	0.9053
598	0.903	0.9028
600	0.9033	0.8992
602	0.9059	0.908
604	0.9037	0.9081
606	0.9072	0.9056
608	0.9082	0.9088
610	0.9078	0.9018
612	0.9089	0.9026
614	0.9066	0.9059
616	0.9078	0.9025
618	0.9058	0.9069
620	0.9091	0.9051
622	0.9115	0.9074
624	0.9077	0.9089
626	0.9043	0.9035
628	0.9069	0.9028
630	0.9028	0.9041
632	0.9059	0.9075
634	0.9047	0.9044
636	0.9049	0.905
638	0.9035	0.9064
640	0.9058	0.9068
642	0.9051	0.9077
644	0.9064	0.902
646	0.9072	0.907
648	0.9069	0.9048
650	0.9029	0.902
652	0.9063	0.906
654	0.9058	0.9084
656	0.9092	0.9018
658	0.9024	0.9044
660	0.91	0.9072
662	0.9063	0.9097
664	0.9092	0.9032
666	0.9059	0.9029
668	0.9065	0.9055
670	0.907	0.9015
672	0.9067	0.9062
674	0.907	0.8992
676	0.9092	0.908
678	0.9082	0.9081
680	0.8992	0.9056
682	0.9027	0.9088
684	0.9095	0.9018
686	0.9065	0.9026
688	0.9019	0.9059
690	0.9079	0.9025
692	0.9041	0.9069
694	0.9068	0.9051
696	0.907	0.9074
698	0.9013	0.9089
700	0.9064	0.9035
702	0.9045	0.9028
704	0.903	0.9041
706	0.9082	0.9075
708	0.907	0.9044
710	0.905	0.905
712	0.9034	0.9064
714	0.9048	0.9068
716	0.9053	0.9077
718	0.9086	0.902
720	0.9041	0.907
722	0.9039	0.9048
724	0.9076	0.902
726	0.9075	0.906
728	0.9058	0.9084
730	0.9034	0.9018
732	0.9058	0.9044
734	0.9079	0.9072
736	0.9052	0.9097
738	0.9015	0.9032
740	0.9015	0.9029
742	0.9052	0.9055
744	0.9029	0.9015
746	0.9036	0.9062
748	0.9022	0.8992
750	0.9024	0.908
752	0.9054	0.9081
754	0.9008	0.9056
756	0.9037	0.9088
758	0.9051	0.9018
760	0.8998	0.9026
762	0.9049	0.9059
764	0.9012	0.9025
766	0.9054	0.9069
768	0.9044	0.9051
770	0.9047	0.9074
772	0.9078	0.9089
774	0.9068	0.9035
776	0.9077	0.9028
778	0.8985	0.9041
780	0.9018	0.9075
782	0.9025	0.9044
784	0.9053	0.905
786	0.9103	0.9064
788	0.905	0.9068
790	0.9017	0.9077
792	0.9033	0.902
794	0.902	0.907
796	0.9009	0.9048
798	0.8974	0.902
800	0.9073	0.906
802	0.9048	0.9084
804	0.9021	0.9018
806	0.9011	0.9044
808	0.9076	0.9072
810	0.906	0.9097
812	0.8996	0.9032
814	0.9048	0.9029
816	0.904	0.9055
818	0.9055	0.9015
820	0.9061	0.9062
822	0.902	0.8992
824	0.9064	0.908
826	0.9059	0.9081
828	0.9065	0.9056
830	0.9062	0.9088
832	0.904	0.9018
834	0.9031	0.9026
836	0.9062	0.9059
838	0.9078	0.9025
840	0.9002	0.9069
842	0.9055	0.9051
844	0.9089	0.9074
846	0.9057	0.9089
848	0.903	0.9035
850	0.9	0.9028
852	0.9033	0.9041
854	0.9039	0.9075
856	0.905	0.9044
858	0.9092	0.905
860	0.9041	0.9064
862	0.8991	0.9068
864	0.9072	0.9077
866	0.9087	0.902
868	0.9044	0.907
870	0.9024	0.9048
872	0.9049	0.902
874	0.9068	0.906
876	0.9058	0.9084
878	0.9064	0.9018
880	0.9092	0.9044
882	0.9024	0.9072
884	0.9069	0.9097
886	0.9031	0.9032
888	0.9045	0.9029
890	0.9053	0.9055
892	0.9014	0.9015
894	0.9063	0.9062
896	0.9056	0.8992
898	0.8984	0.908
900	0.903	0.9081
902	0.9033	0.9056
904	0.9059	0.9088
906	0.9037	0.9018
908	0.9072	0.9026
910	0.9082	0.9059
912	0.9078	0.9025
914	0.9089	0.9069
916	0.9066	0.9051
918	0.9078	0.9074
920	0.9058	0.9089
922	0.9091	0.9035
924	0.9115	0.9028
926	0.9077	0.9041
928	0.9043	0.9075
930	0.9069	0.9044
932	0.9028	0.905
934	0.9059	0.9064
936	0.9047	0.9068
938	0.9049	0.9077
940	0.9035	0.902
942	0.9058	0.907
944	0.9051	0.9048
946	0.9064	0.902
948	0.9072	0.906
950	0.9069	0.9084
952	0.9029	0.9018
954	0.9063	0.9044
956	0.9058	0.9072
958	0.9092	0.9097
960	0.9024	0.9032
962	0.91	0.9029
964	0.9063	0.9055
966	0.9092	0.9015
968	0.9059	0.9062
970	0.9065	0.8992
972	0.907	0.908
974	0.9067	0.9081
976	0.907	0.9056
978	0.9092	0.9088
980	0.9082	0.9018
982	0.8992	0.9026
984	0.9027	0.9059
986	0.9095	0.9025
988	0.9065	0.9069
990	0.9019	0.9051
992	0.9079	0.9074
994	0.9041	0.9089
996	0.9068	0.9035
998	0.907	0.9028
1000	0.9013	0.9041


==> data/training_curves/sgd_100.txt <==
epoch	bnn_baseline	bnn_ours
5	0.6417	0.7279
10	0.75	0.774
15	0.7558	0.793
20	0.8025	0.8099
25	0.809	0.8197
30	0.8058	0.8308
35	0.8212	0.8369
40	0.8157	0.8432
45	0.8292	0.844
50	0.8481	0.8455
55	0.8505	0.8472
60	0.8446	0.8535
65	0.8486	0.8513
70	0.8369	0.8594
75	0.839	0.8579
80	0.853	0.8562
85	0.8541	0.8624
90	0.8576	0.8662
95	0.8607	0.8608
100	0.8538	0.8671
105	0.8646	0.8601
110	0.8479	0.8659
115	0.8708	0.8664
120	0.8613	0.8663
125	0.8625	0.8686
130	0.8374	0.8649
135	0.851	0.8709
140	0.8603	0.8702
145	0.8668	0.8665
150	0.8716	0.8697
155	0.8672	0.8716
160	0.8715	0.8724
165	0.8621	0.8723
170	0.8673	0.8701
175	0.8606	0.8685
180	0.8688	0.8741
185	0.8676	0.8728
190	0.8842	0.8717
195	0.8716	0.8717
200	0.8693	0.8734
205	0.8724	0.874
210	0.8692	0.872
215	0.8722	0.8732
220	0.8749	0.8769
225	0.8763	0.881
230	0.8696	0.8753
235	0.8709	0.8758
240	0.8595	0.8759
245	0.8848	0.8789
250	0.8822	0.8765
255	0.8799	0.8753
260	0.8783	0.8772
265	0.8866	0.8811
270	0.8777	0.8753
275	0.8905	0.881
280	0.8808	0.8827
285	0.8756	0.8841
290	0.8812	0.8764
295	0.8844	0.8787
300	0.8686	0.8768
305	0.8768	0.8779
310	0.8822	0.8793
315	0.8795	0.8815
320	0.8792	0.8811
325	0.8752	0.8806
330	0.8838	0.8805
335	0.8851	0.8817
340	0.8864	0.8803
345	0.8817	0.8863
350	0.8768	0.8824
355	0.8891	0.8857
360	0.8771	0.8815
365	0.8912	0.8779
370	0.8838	0.8796
375	0.8817	0.8834
380	0.8818	0.8847
385	0.8842	0.8836
390	0.8901	0.8833
395	0.8754	0.8817
400	0.8847	0.8783
405	0.8859	0.8785
410	0.8827	0.8782
415	0.8887	0.8767
420	0.8842	0.8825
425	0.8832	0.8832
430	0.8916	0.8811
435	0.8857	0.8791
440	0.8852	0.8842
445	0.8887	0.883
450	0.8874	0.8867
455	0.8898	0.8813
460	0.8907	0.8833
465	0.8931	0.8825
470	0.881	0.8809
475	0.8881	0.8837
480	0.8874	0.8772
485	0.8864	0.8835
490	0.8803	0.8788
495	0.8905	0.8822
500	0.8902	0.8832
505	0.8881	0.8819
510	0.8704	0.8843
515	0.8893	0.8809
520	0.8842	0.8834
525	0.8905	0.8848
530	0.8889	0.8827
535	0.8915	0.8849
540	0.8824	0.8865
545	0.8891	0.8853
550	0.8834	0.8855
555	0.8874	0.8855
560	0.8833	0.8821
565	0.8888	0.8825
570	0.8832	0.8855
575	0.8872	0.8834
580	0.8834	0.8816
585	0.8763	0.8827
590	0.8898	0.8845
595	0.8842	0.8835
600	0.8892	0.8875
605	0.8877	0.8837
610	0.8852	0.8825
615	0.8924	0.8864
620	0.8858	0.8838
625	0.8837	0.8871
630	0.8923	0.8807
635	0.8736	0.8859
640	0.8838	0.8863
645	0.8896	0.8843
650	0.8957	0.8837
655	0.8831	0.883
660	0.8875	0.8869
665	0.8765	0.8874
670	0.8877	0.8838
675	0.8942	0.8862
680	0.8729	0.8831
685	0.8834	0.881
690	0.8888	0.8842
695	0.8933	0.8874
700	0.8849	0.8868
705	0.8896	0.8835
710	0.8883	0.8828
715	0.8899	0.8806
720	0.8878	0.8852
725	0.8873	0.8837
730	0.8854	0.8829
735	0.8925	0.8852
740	0.8885	0.8852
745	0.8881	0.8855
750	0.8913	0.886
755	0.8885	0.8842
760	0.8904	0.8832
765	0.886	0.885
770	0.8891	0.8837
775	0.8803	0.8877
780	0.8874	0.8845
785	0.8702	0.8894
790	0.8838	0.8887
795	0.893	0.8839
800	0.882	0.8844
805	0.8855	0.8847
810	0.893	0.8821
815	0.8889	0.8868
820	0.8873	0.8852
825	0.8848	0.8845
830	0.89	0.8833
835	0.8908	0.8862
840	0.8851	0.8828
845	0.8803	0.8839
850	0.8876	0.8834
855	0.8908	0.8835
860	0.8879	0.8863
865	0.8904	0.8847
870	0.8959	0.8832
875	0.8916	0.8789
880	0.8951	0.8871
885	0.8927	0.8847
890	0.8875	0.8878
895	0.8927	0.8885
900	0.884	0.8829
905	0.8849	0.8873
910	0.8837	0.8874
915	0.8924	0.8839
920	0.8817	0.8865
925	0.8921	0.8807
930	0.8907	0.8822
935	0.8846	0.8827
940	0.8946	0.8844
945	0.8926	0.8856
950	0.8934	0.8819
955	0.8844	0.8859
960	0.892	0.8847
965	0.8876	0.8848
970	0.8779	0.8864
975	0.8932	0.8865
980	0.8821	0.8861
985	0.8872	0.8869
990	0.888	0.8839
995	0.8869	0.8866
1000	0.8876	0.8794


==> data/training_curves/sgd_1000.txt <==
epoch	bnn_baseline	bnn_ours
5	0.5163	0.6415
10	0.5609	0.7214
15	0.6319	0.7507
20	0.6416	0.7729
25	0.6681	0.7842
30	0.6958	0.7976
35	0.7174	0.801
40	0.7292	0.8103
45	0.7335	0.8151
50	0.7395	0.8284
55	0.7533	0.8223
60	0.7539	0.828
65	0.7674	0.8292
70	0.7689	0.8361
75	0.7774	0.8348
80	0.7694	0.8371
85	0.7793	0.8332
90	0.7911	0.8373
95	0.7992	0.8457
100	0.7942	0.8476
105	0.8027	0.842
110	0.7953	0.847
115	0.8019	0.848
120	0.8197	0.8444
125	0.7944	0.8503
130	0.811	0.8457
135	0.8162	0.853
140	0.8174	0.8472
145	0.8198	0.8478
150	0.8206	0.8579
155	0.8187	0.8531
160	0.8208	0.854
165	0.8175	0.8545
170	0.8174	0.8538
175	0.8249	0.8588
180	0.8212	0.8554
185	0.8155	0.8601
190	0.8312	0.8574
195	0.8285	0.8577
200	0.8295	0.8603
205	0.833	0.8576
210	0.834	0.8606
215	0.833	0.862
220	0.8295	0.8604
225	0.8348	0.8609
230	0.8393	0.8636
235	0.8333	0.8638
240	0.8403	0.8627
245	0.8363	0.8668
250	0.8384	0.8612
255	0.8452	0.8678
260	0.8406	0.8627
265	0.8375	0.8614
270	0.8382	0.8612
275	0.8371	0.8608
280	0.8409	0.868
285	0.8449	0.8661
290	0.8448	0.8638
295	0.8382	0.8624
300	0.8443	0.8641
305	0.8516	0.8683
310	0.8449	0.8644
315	0.8469	0.8618
320	0.8545	0.8686
325	0.8538	0.8648
330	0.8466	0.866
335	0.8469	0.8683
340	0.8497	0.8674
345	0.8492	0.8673
350	0.8488	0.8642
355	0.8445	0.8684
360	0.8524	0.8696
365	0.8507	0.8688
370	0.8483	0.867
375	0.853	0.8673
380	0.8559	0.8692
385	0.8419	0.867
390	0.8568	0.8701
395	0.8495	0.8686
400	0.848	0.8704
405	0.8468	0.8642
410	0.8523	0.8646
415	0.8514	0.8731
420	0.8598	0.8744
425	0.8557	0.8667
430	0.8518	0.8684
435	0.8497	0.8686
440	0.8579	0.8709
445	0.8564	0.8697
450	0.8639	0.8726
455	0.8564	0.8746
460	0.8646	0.8714
465	0.8596	0.8758
470	0.8626	0.8735
475	0.8605	0.8722
480	0.8545	0.8702
485	0.8594	0.8742
490	0.8624	0.8724
495	0.8505	0.8707
500	0.861	0.8768
505	0.8589	0.871
510	0.8638	0.8762
515	0.8611	0.876
520	0.8572	0.8764
525	0.8643	0.8738
530	0.8647	0.8729
535	0.8687	0.8751
540	0.8584	0.8729
545	0.8615	0.8717
550	0.8608	0.8697
555	0.8595	0.8711
560	0.8665	0.8685
565	0.8644	0.8755
570	0.8624	0.8729
575	0.866	0.8743
580	0.8625	0.8712
585	0.861	0.8722
590	0.8636	0.8715
595	0.8675	0.8754
600	0.8632	0.8714
605	0.865	0.8734
610	0.8669	0.8776
615	0.8634	0.8773
620	0.8649	0.8745
625	0.859	0.8735
630	0.8675	0.8748
635	0.8683	0.8764
640	0.8608	0.8745
645	0.8643	0.8796
650	0.8644	0.8761
655	0.8641	0.8773
660	0.8623	0.8754
665	0.8596	0.8791
670	0.8657	0.8741
675	0.8597	0.8771
680	0.8663	0.8803
685	0.8669	0.8726
690	0.8634	0.8795
695	0.8677	0.877
700	0.8652	0.8756
705	0.8675	0.8808
710	0.8663	0.8795
715	0.8598	0.8746
720	0.8629	0.8772
725	0.8664	0.8764
730	0.8637	0.8813
735	0.8655	0.8785
740	0.8677	0.8756
745	0.8693	0.8736
750	0.8635	0.8777
755	0.8711	0.8804
760	0.867	0.8771
765	0.8724	0.8752
770	0.8674	0.8745
775	0.8642	0.8758
780	0.8694	0.8743
785	0.8618	0.8767
790	0.8702	0.876
795	0.864	0.8809
800	0.8697	0.8794
805	0.8647	0.8746
810	0.8617	0.875
815	0.8613	0.8745
820	0.8726	0.8779
825	0.8672	0.8764
830	0.8653	0.882
835	0.8605	0.8747
840	0.8681	0.8815
845	0.8667	0.8777
850	0.8688	0.8795
855	0.8638	0.8777
860	0.8647	0.8765
865	0.8663	0.8758
870	0.8684	0.8799
875	0.8643	0.8759
880	0.8687	0.8751
885	0.8667	0.8778
890	0.8649	0.879
895	0.8646	0.8774
900	0.8677	0.8795
905	0.8607	0.8789
910	0.8659	0.8774
915	0.8696	0.8785
920	0.8646	0.8782
925	0.8677	0.8759
930	0.8647	0.8768
935	0.868	0.8763
940	0.8676	0.8793
945	0.8697	0.8827
950	0.8664	0.8797
955	0.8645	0.8788
960	0.8632	0.8769
965	0.8642	0.8793
970	0.8705	0.877
975	0.8656	0.8787
980	0.8667	0.8763
985	0.8689	0.8762
990	0.8704	0.8781
995	0.8656	0.8774
1000	0.873	0.8759


==> data/training_curves/sgd_500.txt <==
epoch	bnn_baseline	bnn_ours
5	0.5369	0.6768
10	0.6235	0.7456
15	0.6834	0.775
20	0.7185	0.7848
25	0.7316	0.805
30	0.7581	0.815
35	0.7568	0.8206
40	0.7705	0.822
45	0.7907	0.8273
50	0.7725	0.8297
55	0.7951	0.8341
60	0.7961	0.8305
65	0.8013	0.8363
70	0.8136	0.8447
75	0.8107	0.8439
80	0.8178	0.8472
85	0.8214	0.846
90	0.8135	0.8476
95	0.8176	0.8534
100	0.8271	0.8451
105	0.8204	0.8606
110	0.8341	0.8563
115	0.833	0.8541
120	0.8327	0.8506
125	0.8414	0.8572
130	0.8228	0.8526
135	0.8341	0.86
140	0.8335	0.8595
145	0.8378	0.8598
150	0.8428	0.8637
155	0.8359	0.8626
160	0.8361	0.8588
165	0.844	0.8627
170	0.8363	0.8631
175	0.8458	0.8642
180	0.8337	0.8638
185	0.8367	0.8629
190	0.8511	0.8657
195	0.8504	0.8688
200	0.8521	0.8651
205	0.8456	0.8629
210	0.8474	0.8681
215	0.8472	0.8713
220	0.8517	0.8663
225	0.8488	0.8647
230	0.8567	0.8663
235	0.8518	0.8668
240	0.8506	0.8689
245	0.8532	0.8685
250	0.8557	0.8681
255	0.854	0.8692
260	0.856	0.8647
265	0.8497	0.8717
270	0.8531	0.8686
275	0.8524	0.8725
280	0.8447	0.8699
285	0.8521	0.8695
290	0.8565	0.865
295	0.8627	0.8674
300	0.8584	0.8697
305	0.862	0.867
310	0.8614	0.8729
315	0.8647	0.8719
320	0.8569	0.8731
325	0.8583	0.8714
330	0.8576	0.8757
335	0.8627	0.875
340	0.8612	0.8719
345	0.8664	0.8726
350	0.858	0.8751
355	0.862	0.8722
360	0.8628	0.8738
365	0.8631	0.8755
370	0.8638	0.8668
375	0.8628	0.8737
380	0.8595	0.8721
385	0.858	0.8742
390	0.8658	0.8726
395	0.8628	0.8753
400	0.8663	0.8786
405	0.8635	0.8792
410	0.8625	0.8788
415	0.867	0.8779
420	0.8642	0.8721
425	0.8638	0.8792
430	0.8602	0.8743
435	0.8565	0.8771
440	0.8691	0.8722
445	0.8604	0.8769
450	0.8658	0.8748
455	0.8656	0.878
460	0.8643	0.8769
465	0.8679	0.8777
470	0.8609	0.8768
475	0.8657	0.8773
480	0.8678	0.8793
485	0.8676	0.878
490	0.8644	0.8729
495	0.8686	0.877
500	0.8682	0.8778
505	0.8685	0.8778
510	0.8622	0.8752
515	0.8692	0.8752
520	0.8711	0.8758
525	0.8649	0.8787
530	0.8696	0.8776
535	0.8707	0.8786
540	0.8696	0.8733
545	0.8694	0.8738
550	0.8692	0.8775
555	0.8671	0.8752
560	0.8664	0.877
565	0.8699	0.8778
570	0.8671	0.8799
575	0.8637	0.8743
580	0.8645	0.8783
585	0.8764	0.8759
590	0.8646	0.8786
595	0.8716	0.8759
600	0.8647	0.8798
605	0.8717	0.8759
610	0.8719	0.881
615	0.8664	0.8809
620	0.8693	0.8779
625	0.8656	0.8826
630	0.8739	0.8786
635	0.8698	0.8799
640	0.8636	0.879
645	0.87	0.8766
650	0.8699	0.8731
655	0.8718	0.88
660	0.873	0.8806
665	0.8677	0.8831
670	0.8634	0.8752
675	0.8706	0.8774
680	0.8714	0.8747
685	0.8735	0.8814
690	0.8686	0.8768
695	0.8645	0.878
700	0.8692	0.8725
705	0.8729	0.879
710	0.8721	0.8759
715	0.8723	0.8782
720	0.8737	0.8808
725	0.8695	0.8772
730	0.8699	0.8731
735	0.8674	0.8785
740	0.8714	0.8809
745	0.8711	0.8791
750	0.8711	0.8799
755	0.8663	0.8759
760	0.8725	0.8759
765	0.8624	0.8784
770	0.8673	0.8798
775	0.869	0.8835
780	0.8688	0.8773
785	0.8748	0.8794
790	0.8707	0.8761
795	0.8678	0.8798
800	0.8761	0.8788
805	0.8704	0.8786
810	0.8734	0.8833
815	0.8743	0.8818
820	0.8737	0.8767
825	0.8697	0.878
830	0.8726	0.8813
835	0.8702	0.8807
840	0.8711	0.8783
845	0.8703	0.8758
850	0.8702	0.8754
855	0.872	0.8799
860	0.872	0.8811
865	0.8695	0.8797
870	0.8717	0.8747
875	0.8719	0.8774
880	0.8697	0.8791
885	0.8521	0.878
890	0.8709	0.8809
895	0.8705	0.8785
900	0.8719	0.8798
905	0.8705	0.8798
910	0.8689	0.8801
915	0.8724	0.8793
920	0.8679	0.8824
925	0.8752	0.8771
930	0.8666	0.8788
935	0.8722	0.8812
940	0.8677	0.8818
945	0.87	0.8776
950	0.8716	0.8762
955	0.8729	0.8814
960	0.8748	0.8773
965	0.8688	0.8855
970	0.87	0.8816
975	0.8732	0.8776
980	0.872	0.8774
985	0.8696	0.8807
990	0.8758	0.8787
995	0.8755	0.8799
1000	0.8694	0.8798


==> data/training_curves_all_benchmarks/binarynet_cifar.txt <==
epoch	bnn_baseline	bnn_ours
5	0.7227	0.7279
10	0.7642	0.774
15	0.8002	0.793
20	0.8241	0.8099
25	0.8234	0.8197
30	0.835	0.8308
35	0.851	0.8369
40	0.8493	0.8432
45	0.8441	0.844
50	0.8361	0.8455
55	0.8542	0.8472
60	0.8547	0.8535
65	0.8609	0.8513
70	0.8606	0.8594
75	0.8608	0.8579
80	0.8579	0.8562
85	0.8478	0.8624
90	0.8589	0.8662
95	0.8573	0.8608
100	0.8677	0.8671
105	0.8591	0.8601
110	0.8708	0.8659
115	0.8613	0.8664
120	0.867	0.8663
125	0.8722	0.8686
130	0.8691	0.8649
135	0.8665	0.8709
140	0.8693	0.8702
145	0.8737	0.8665
150	0.8671	0.8697
155	0.8725	0.8716
160	0.87	0.8724
165	0.8707	0.8723
170	0.8743	0.8701
175	0.8709	0.8685
180	0.8643	0.8741
185	0.8709	0.8728
190	0.8774	0.8717
195	0.8788	0.8717
200	0.8761	0.8734
205	0.8754	0.874
210	0.8764	0.872
215	0.8767	0.8732
220	0.8736	0.8769
225	0.8756	0.881
230	0.8764	0.8753
235	0.8819	0.8758
240	0.8783	0.8759
245	0.8745	0.8789
250	0.8796	0.8765
255	0.8728	0.8753
260	0.8795	0.8772
265	0.8739	0.8811
270	0.8739	0.8753
275	0.8781	0.881
280	0.8764	0.8827
285	0.8753	0.8841
290	0.8757	0.8764
295	0.8701	0.8787
300	0.8754	0.8768
305	0.8717	0.8779
310	0.875	0.8793
315	0.8762	0.8815
320	0.8737	0.8811
325	0.8755	0.8806
330	0.8749	0.8805
335	0.8708	0.8817
340	0.8787	0.8803
345	0.8781	0.8863
350	0.8788	0.8824
355	0.8838	0.8857
360	0.8827	0.8815
365	0.8792	0.8779
370	0.8772	0.8796
375	0.8831	0.8834
380	0.8807	0.8847
385	0.8891	0.8836
390	0.8859	0.8833
395	0.8797	0.8817
400	0.8791	0.8783
405	0.8823	0.8785
410	0.8853	0.8782
415	0.8849	0.8767
420	0.8854	0.8825
425	0.8867	0.8832
430	0.8865	0.8811
435	0.8837	0.8791
440	0.8826	0.8842
445	0.8875	0.883
450	0.8884	0.8867
455	0.8906	0.8813
460	0.8877	0.8833
465	0.8857	0.8825
470	0.891	0.8809
475	0.8864	0.8837
480	0.8872	0.8772
485	0.8889	0.8835
490	0.8884	0.8788
495	0.8848	0.8822
500	0.8853	0.8832
505	0.8873	0.8819
510	0.8866	0.8843
515	0.887	0.8809
520	0.8901	0.8834
525	0.891	0.8848
530	0.8897	0.8827
535	0.8878	0.8849
540	0.8895	0.8865
545	0.8896	0.8853
550	0.8884	0.8855
555	0.8848	0.8855
560	0.8894	0.8821
565	0.8885	0.8825
570	0.8862	0.8855
575	0.8874	0.8834
580	0.8907	0.8816
585	0.8938	0.8827
590	0.8913	0.8845
595	0.8905	0.8835
600	0.8939	0.8875
605	0.8901	0.8837
610	0.8904	0.8825
615	0.8941	0.8864
620	0.8871	0.8838
625	0.8934	0.8871
630	0.8898	0.8807
635	0.8931	0.8859
640	0.8917	0.8863
645	0.8913	0.8843
650	0.8929	0.8837
655	0.8914	0.883
660	0.885	0.8869
665	0.8933	0.8874
670	0.892	0.8838
675	0.8907	0.8862
680	0.8921	0.8831
685	0.8932	0.881
690	0.8913	0.8842
695	0.894	0.8874
700	0.889	0.8868
705	0.8905	0.8835
710	0.889	0.8828
715	0.8916	0.8806
720	0.8957	0.8852
725	0.8971	0.8837
730	0.8922	0.8829
735	0.8948	0.8852
740	0.8893	0.8852
745	0.8915	0.8855
750	0.8942	0.886
755	0.8917	0.8842
760	0.8909	0.8832
765	0.8904	0.885
770	0.8908	0.8837
775	0.8909	0.8877
780	0.8946	0.8845
785	0.8932	0.8894
790	0.8932	0.8887
795	0.8898	0.8839
800	0.8953	0.8844
805	0.8931	0.8847
810	0.8917	0.8821
815	0.8899	0.8868
820	0.8924	0.8852
825	0.8916	0.8845
830	0.8946	0.8833
835	0.8901	0.8862
840	0.896	0.8828
845	0.8909	0.8839
850	0.8929	0.8834
855	0.8879	0.8835
860	0.8911	0.8863
865	0.8891	0.8847
870	0.8953	0.8832
875	0.8971	0.8789
880	0.8926	0.8871
885	0.8953	0.8847
890	0.8912	0.8878
895	0.8966	0.8885
900	0.8943	0.8829
905	0.8903	0.8873
910	0.8953	0.8874
915	0.8935	0.8839
920	0.8928	0.8865
925	0.8947	0.8807
930	0.894	0.8822
935	0.8914	0.8827
940	0.8909	0.8844
945	0.8904	0.8856
950	0.8962	0.8819
955	0.8923	0.8859
960	0.8902	0.8847
965	0.894	0.8848
970	0.8948	0.8864
975	0.8933	0.8865
980	0.8952	0.8861
985	0.8956	0.8869
990	0.8925	0.8839
995	0.8953	0.8866
1000	0.8936	0.8794


==> data/training_curves_all_benchmarks/binarynet_svhn.txt <==
epoch	bnn_baseline	bnn_ours
1	0.9106	0.9259
2	0.9249	0.9368
3	0.9301	0.9391
4	0.9373	0.942
5	0.9433	0.9433
6	0.9443	0.9417
7	0.9365	0.9409
8	0.9445	0.9426
9	0.9462	0.9458
10	0.9413	0.944
11	0.9437	0.949
12	0.9441	0.9467
13	0.9454	0.9486
14	0.9514	0.9463
15	0.9491	0.9482
16	0.9494	0.9507
17	0.9552	0.9479
18	0.9521	0.947
19	0.9513	0.9491
20	0.9509	0.9472
21	0.9519	0.9486
22	0.9519	0.9489
23	0.9516	0.9474
24	0.9553	0.9518
25	0.956	0.951
26	0.9559	0.9498
27	0.9569	0.9508
28	0.953	0.9475
29	0.9579	0.9535
30	0.9548	0.9501
31	0.957	0.9504
32	0.9607	0.9503
33	0.9562	0.9496
34	0.9564	0.9501
35	0.9523	0.9505
36	0.9589	0.9513
37	0.9591	0.9523
38	0.9597	0.9511
39	0.9602	0.9519
40	0.9609	0.9518
41	0.9589	0.9528
42	0.9591	0.9529
43	0.962	0.9507
44	0.9598	0.9516
45	0.9594	0.954
46	0.9615	0.9534
47	0.9597	0.9552
48	0.9628	0.9548
49	0.9609	0.9546
50	0.9606	0.9545
51	0.9574	0.9549
52	0.962	0.9543
53	0.9594	0.9528
54	0.9618	0.954
55	0.9569	0.9536
56	0.9609	0.9545
57	0.9599	0.9562
58	0.9604	0.9536
59	0.9593	0.954
60	0.9577	0.9533
61	0.9608	0.9555
62	0.9618	0.9547
63	0.9618	0.9535
64	0.9589	0.9539
65	0.961	0.9547
66	0.962	0.9521
67	0.9605	0.9545
68	0.96	0.9579
69	0.96	0.9539
70	0.9609	0.9559
71	0.9603	0.9541
72	0.9623	0.9538
73	0.9609	0.9554
74	0.9608	0.9542
75	0.9625	0.957
76	0.9605	0.9554
77	0.9629	0.9556
78	0.9612	0.9558
79	0.9621	0.9569
80	0.9596	0.9548
81	0.9609	0.9557
82	0.9607	0.9539
83	0.9632	0.9546
84	0.9614	0.9544
85	0.962	0.9555
86	0.9632	0.9554
87	0.9619	0.9562
88	0.9618	0.9581
89	0.9629	0.9572
90	0.961	0.9537
91	0.9606	0.9553
92	0.9604	0.9537
93	0.964	0.9529
94	0.9621	0.9559
95	0.9619	0.9573
96	0.9615	0.9546
97	0.9614	0.9564
98	0.9606	0.954
99	0.9623	0.9567
100	0.9592	0.9572
101	0.9645	0.9541
102	0.962	0.9574
103	0.9637	0.9572
104	0.9651	0.9547
105	0.9609	0.9556
106	0.96	0.9557
107	0.9624	0.9552
108	0.9615	0.9549
109	0.961	0.9564
110	0.9631	0.9544
111	0.9614	0.9548
112	0.964	0.9557
113	0.9633	0.9546
114	0.9618	0.9568
115	0.9635	0.9551
116	0.9629	0.9573
117	0.9631	0.9544
118	0.9622	0.9568
119	0.9617	0.9569
120	0.959	0.9541
121	0.9622	0.9563
122	0.9605	0.9563
123	0.9625	0.9584
124	0.9622	0.9547
125	0.9632	0.9571
126	0.9614	0.9562
127	0.9616	0.9565
128	0.9632	0.9566
129	0.9631	0.957
130	0.9639	0.959
131	0.9633	0.9547
132	0.964	0.9567
133	0.9629	0.9559
134	0.9647	0.9574
135	0.9637	0.9542
136	0.9637	0.957
137	0.9625	0.9579
138	0.9629	0.9576
139	0.9602	0.9566
140	0.9636	0.956
141	0.9634	0.9571
142	0.9606	0.9562
143	0.9596	0.9561
144	0.9604	0.9574
145	0.9623	0.9564
146	0.9608	0.959
147	0.9602	0.9551
148	0.9611	0.9572
149	0.9603	0.9567
150	0.9618	0.9554
151	0.9606	0.9551
152	0.9627	0.958
153	0.9631	0.9578
154	0.9617	0.9565
155	0.9633	0.9558
156	0.9633	0.9585
157	0.9627	0.9569
158	0.9626	0.956
159	0.9638	0.9566
160	0.9647	0.9574
161	0.964	0.9575
162	0.9635	0.9575
163	0.9645	0.9566
164	0.9648	0.955
165	0.9644	0.9589
166	0.9635	0.9575
167	0.9634	0.9554
168	0.9613	0.9556
169	0.9612	0.9566
170	0.9638	0.9582
171	0.9629	0.9564
172	0.9619	0.9566
173	0.9632	0.9576
174	0.9629	0.9571
175	0.9632	0.9585
176	0.9642	0.9565
177	0.9634	0.9569
178	0.9629	0.9568
179	0.9639	0.9558
180	0.9632	0.9569
181	0.9638	0.9575
182	0.9621	0.9569
183	0.9635	0.9579
184	0.9621	0.9594
185	0.9633	0.9552
186	0.9619	0.9581
187	0.9644	0.9566
188	0.9635	0.9592
189	0.964	0.9574
190	0.9614	0.958
191	0.9622	0.9576
192	0.9625	0.9588
193	0.9619	0.958
194	0.9637	0.9574
195	0.9642	0.9588
196	0.9622	0.9593
197	0.9632	0.9582
198	0.9622	0.9591
199	0.965	0.958
200	0.9615	0.9561


==> data/training_curves_all_benchmarks/bireal18_imagenet.txt <==
epoch_baseline	bnn_baseline	epoch_ours	bnn_ours	epoch_float16	bnn_float16	epoch_bool_dw	bnn_bool_dw	epoch_l1_bn	bnn_l1_bn	epoch_proposed_bn	bnn_proposed_bn
0	0.153039992	0	0.133660004	0	0.134419993	0	0.147039995	0	0.148519993	0	0.130099997
1	0.238079995	1	0.210039988	1	0.236599997	1	0.230299994	1	0.231040001	1	0.209059998
2	0.289799988	2	0.259640008	2	0.275260001	2	0.278519988	2	0.286339998	2	0.266139984
3	0.332619995	3	0.290919989	3	0.32505998	3	0.313259989	3	0.319639981	3	0.308119982
4	0.348719984	4	0.315939993	4	0.346100003	4	0.341179997	4	0.340460002	4	0.323960006
5	0.365159988	5	0.346599996	5	0.365239978	5	0.362419993	5	0.36333999	5	0.34235999
6	0.389219999	6	0.363219976	6	0.382579982	6	0.376100004	6	0.384859979	6	0.351239979
7	0.398939997	7	0.368900001	7	0.401079983	7	0.384979993	7	0.388099998	7	0.384659976
8	0.410640001	8	0.378739983	8	0.399879992	8	0.398179978	8	0.400639981	8	0.381419986
9	0.419739991	9	0.390599996	9	0.420100003	9	0.411679983	9	0.406719983	9	0.403860003
10	0.424559981	10	0.405599982	10	0.428059995	10	0.425279975	10	0.422360003	10	0.414839983
11	0.432439983	11	0.412599981	11	0.425520003	11	0.428199977	11	0.428959996	11	0.42238
12	0.445779979	12	0.418039978	12	0.450219989	12	0.431599975	12	0.435479999	12	0.433379978
13	0.449719995	13	0.423519999	13	0.441059977	13	0.443019986	13	0.446280003	13	0.433539987
14	0.457419991	14	0.430739999	14	0.453679979	14	0.445160002	14	0.442319989	14	0.441419989
15	0.458119988	15	0.43629998	15	0.455499977	15	0.456839979	15	0.457199991	15	0.44788
16	0.470079988	16	0.447619975	16	0.449440002	16	0.461779982	16	0.464179993	16	0.453339994
17	0.46577999	17	0.440679997	17	0.465619981	17	0.467999995	17	0.453159988	17	0.458359987
18	0.473919988	18	0.452659994	18	0.468039989	18	0.470099986	18	0.465259999	18	0.460040003
19	0.464299977	19	0.45787999	19	0.478659987	19	0.467299998	19	0.466839999	19	0.462939978
20	0.477880001	20	0.460599989	20	0.473519981	20	0.478739977	20	0.469619989	20	0.462879986
21	0.483439982	21	0.466499984	21	0.487039983	21	0.484339982	21	0.474679977	21	0.469339997
22	0.486699998	22	0.471359998	22	0.484699994	22	0.478439987	22	0.478979975	22	0.470559984
23	0.489819974	23	0.46735999	23	0.483740002	23	0.483520001	23	0.487679988	23	0.475579977
24	0.491779983	24	0.474399984	24	0.486119986	24	0.48624	24	0.488839984	24	0.48247999
25	0.495319992	25	0.477959991	25	0.486619979	25	0.491519988	25	0.492379993	25	0.492579997
26	0.496179998	26	0.481419981	26	0.499939978	26	0.496179998	26	0.49149999	26	0.487099975
27	0.490779996	27	0.483919978	27	0.494839996	27	0.492540002	27	0.491559982	27	0.493239999
28	0.500360012	28	0.483199984	28	0.503499985	28	0.491279989	28	0.492259979	28	0.488319993
29	0.503399968	29	0.485179991	29	0.500639975	29	0.501199961	29	0.499139994	29	0.487800002
30	0.502799988	30	0.4903	30	0.500620008	30	0.500239968	30	0.502460003	30	0.49375999
31	0.508159995	31	0.491079986	31	0.507560015	31	0.503419995	31	0.501240015	31	0.500239968
32	0.512160003	32	0.494179994	32	0.508239985	32	0.502059996	32	0.508619964	32	0.5
33	0.506099999	33	0.494779974	33	0.505119979	33	0.50654	33	0.508700013	33	0.501419961
34	0.508599997	34	0.499579996	34	0.510100007	34	0.509880006	34	0.506079972	34	0.502200007
35	0.514559984	35	0.501619995	35	0.511640012	35	0.515579998	35	0.511559963	35	0.508979976
36	0.515900016	36	0.503899992	36	0.515359998	36	0.513379991	36	0.511240005	36	0.50691998
37	0.52098	37	0.50158	37	0.51444	37	0.516600013	37	0.514939964	37	0.505140007
38	0.519540012	38	0.50782001	38	0.520779967	38	0.517099977	38	0.513559997	38	0.510859966
39	0.525179982	39	0.507539988	39	0.521640003	39	0.52076	39	0.518440008	39	0.514379978
40	0.522759974	40	0.504379988	40	0.519559979	40	0.520339966	40	0.518920004	40	0.514339983
41	0.521640003	41	0.506439984	41	0.522920012	41	0.521860003	41	0.518379986	41	0.515599966
42	0.523279965	42	0.513359964	42	0.524839997	42	0.520900011	42	0.51857996	42	0.514419973
43	0.529039979	43	0.511699975	43	0.527920008	43	0.52451998	43	0.519299984	43	0.52007997
44	0.523819983	44	0.515819967	44	0.527759969	44	0.528540015	44	0.520839989	44	0.520619988
45	0.52917999	45	0.512759984	45	0.528159976	45	0.528479993	45	0.526740015	45	0.523019969
46	0.531239986	46	0.517879963	46	0.530200005	46	0.527700007	46	0.524940014	46	0.523360014
47	0.533299983	47	0.516299963	47	0.531319976	47	0.530179977	47	0.526679993	47	0.526960015
48	0.532599986	48	0.51789999	48	0.531340003	48	0.530319989	48	0.53263998	48	0.527199984
49	0.532379985	49	0.519219995	49	0.538419962	49	0.531579971	49	0.531260014	49	0.530139983
50	0.53670001	50	0.523180008	50	0.536599994	50	0.536539972	50	0.536080003	50	0.52572
51	0.535160005	51	0.520860016	51	0.538899958	51	0.534999967	51	0.534359992	51	0.526839972
52	0.535939991	52	0.524659991	52	0.538540006	52	0.5352	52	0.533519983	52	0.528299987
53	0.538879991	53	0.523259997	53	0.543779969	53	0.537180007	53	0.53609997	53	0.530879974
54	0.543240011	54	0.525059998	54	0.543139994	54	0.53986001	54	0.536279976	54	0.532199979
55	0.544560015	55	0.526879966	55	0.541539967	55	0.541899979	55	0.538599968	55	0.534539998
56	0.543139994	56	0.526179969	56	0.545379996	56	0.540380001	56	0.542439997	56	0.535139978
57	0.547379971	57	0.529240012	57	0.546440005	57	0.542299986	57	0.542239964	57	0.536839962
58	0.547739983	58	0.53075999	59	0.548299968	58	0.543519974	58	0.542459965	58	0.539139986
59	0.546599984	59	0.529619992	60	0.549479961	59	0.544780016	59	0.543439984	59	0.53994
60	0.548039973	60	0.530900002	61	0.548559964	60	0.543919981	60	0.542540014	60	0.541419983
61	0.549300015	61	0.531920016	62	0.551699996	61	0.548099995	61	0.546019971	61	0.540199995
62	0.551599979	62	0.535080016	63	0.553299963	62	0.548079967	62	0.546440005	62	0.542739987
63	0.554080009	63	0.5352	64	0.55309999	63	0.54993999	63	0.546339989	63	0.542819977
64	0.555400014	64	0.535179973	65	0.554960012	64	0.550799966	64	0.549879968	64	0.544519961
65	0.556059957	65	0.536379993	66	0.557219982	65	0.550740004	65	0.550679982	65	0.545679986
66	0.556140006	66	0.536359966	67	0.555899978	66	0.550359964	66	0.552439988	66	0.546199977
67	0.557819963	67	0.536879957	68	0.557359993	67	0.551119983	67	0.550179958	67	0.548779964
68	0.559740007	68	0.537919998	69	0.559099972	68	0.552779973	68	0.552879989	68	0.547479987
69	0.558659971	69	0.537919998	70	0.55805999	69	0.554859996	69	0.55241996	69	0.546559989
70	0.562599957	70	0.539119959	71	0.560840011	70	0.553319991	70	0.555660009	70	0.549459994
71	0.563300014	71	0.53955996	72	0.562059999	71	0.556499958	71	0.556039989	71	0.552919984
72	0.563619971	72	0.539600015	73	0.562919974	72	0.554159999	72	0.556239963	72	0.550080001
73	0.56445998	73	0.540799975	74	0.564139962	73	0.555639982	73	0.556879997	73	0.552559972
74	0.564260006	74	0.541059971	75	0.565039992	74	0.556699991	74	0.559520006	74	0.551400006
75	0.566760004	75	0.540380001	76	0.564539969	75	0.556519985	75	0.558279991	75	0.554120004
76	0.567139983	76	0.542679965	77	0.565840006	76	0.557940006	76	0.560519993	76	0.554520011
77	0.567460001	77	0.542699993	78	0.56536001	77	0.558120012	77	0.560679972	77	0.556239963
78	0.567900002	78	0.542279959	79	0.567460001	78	0.557179987	78	0.561739981	78	0.554799974
79	0.567479968	79	0.541779995			79	0.558899999	79	0.560779989	79	0.555539966

==> data/training_curves_all_benchmarks/cnv_cifar.txt <==
epoch	bnn_baseline	bnn_ours
5	0.5609	0.5564
10	0.6179	0.63
15	0.6816	0.6595
20	0.691	0.688
25	0.7002	0.7156
30	0.7296	0.7221
35	0.74	0.7268
40	0.7273	0.7356
45	0.7452	0.734
50	0.7437	0.7455
55	0.7528	0.7488
60	0.7599	0.752
65	0.7588	0.7578
70	0.7492	0.7603
75	0.7714	0.7703
80	0.76	0.7666
85	0.7755	0.7658
90	0.7634	0.7667
95	0.7788	0.7763
100	0.7724	0.7776
105	0.7788	0.7772
110	0.7685	0.7803
115	0.7872	0.779
120	0.7753	0.78
125	0.7816	0.7863
130	0.7785	0.7828
135	0.7779	0.788
140	0.7824	0.7839
145	0.7868	0.7908
150	0.7829	0.7861
155	0.7805	0.7921
160	0.7845	0.7884
165	0.7823	0.7876
170	0.7933	0.7919
175	0.7861	0.7903
180	0.7855	0.7927
185	0.784	0.7897
190	0.7746	0.7926
195	0.7839	0.7953
200	0.7681	0.7947
205	0.7953	0.7967
210	0.7968	0.8053
215	0.7837	0.7912
220	0.7913	0.8008
225	0.7902	0.799
230	0.7823	0.7846
235	0.7846	0.8004
240	0.7884	0.795
245	0.7883	0.7895
250	0.7927	0.8
255	0.7984	0.7987
260	0.8036	0.7987
265	0.799	0.8004
270	0.7974	0.7999
275	0.8024	0.8024
280	0.7922	0.7959
285	0.8036	0.8011
290	0.7972	0.803
295	0.8082	0.7985
300	0.8064	0.8098
305	0.8033	0.8004
310	0.8064	0.796
315	0.7964	0.8065
320	0.8043	0.7987
325	0.8063	0.8106
330	0.8052	0.8066
335	0.7995	0.8069
340	0.7989	0.7951
345	0.8106	0.8093
350	0.8093	0.8054
355	0.8141	0.809
360	0.8129	0.8065
365	0.8138	0.8058
370	0.8065	0.8047
375	0.7955	0.8036
380	0.8056	0.8092
385	0.795	0.8091
390	0.7957	0.8084
395	0.8121	0.8111
400	0.8134	0.8076
405	0.7992	0.813
410	0.8056	0.8119
415	0.8118	0.8071
420	0.8042	0.8119
425	0.8053	0.8106
430	0.804	0.8133
435	0.8165	0.8157
440	0.8149	0.8095
445	0.814	0.8093
450	0.8196	0.8157
455	0.81	0.8098
460	0.807	0.8123
465	0.8013	0.8081
470	0.8127	0.8098
475	0.804	0.8132
480	0.8013	0.8183
485	0.8132	0.8175
490	0.8073	0.8218
495	0.8141	0.818
500	0.8114	0.8141
505	0.8171	0.8144
510	0.8137	0.8216
515	0.8178	0.8182
520	0.8071	0.8189
525	0.815	0.8145
530	0.8067	0.8191
535	0.8131	0.8178
540	0.8133	0.8176
545	0.8097	0.8162
550	0.8154	0.8148
555	0.8137	0.8189
560	0.8112	0.8209
565	0.8123	0.8216
570	0.8035	0.8242
575	0.8118	0.819
580	0.8121	0.8174
585	0.8153	0.8226
590	0.816	0.8173
595	0.8167	0.8201
600	0.8063	0.819
605	0.8146	0.8163
610	0.8174	0.8227
615	0.8132	0.8225
620	0.8208	0.8193
625	0.8082	0.8241
630	0.8197	0.8233
635	0.8205	0.8213
640	0.8094	0.8229
645	0.8111	0.8205
650	0.8112	0.8237
655	0.811	0.8228
660	0.821	0.8226
665	0.8092	0.8237
670	0.8158	0.8216
675	0.8151	0.8236
680	0.8129	0.8258
685	0.8171	0.8306
690	0.812	0.8242
695	0.8174	0.8185
700	0.8138	0.8243
705	0.8172	0.8228
710	0.8177	0.8203
715	0.8134	0.8217
720	0.8107	0.8229
725	0.8196	0.8245
730	0.8078	0.8238
735	0.8094	0.8242
740	0.8092	0.8196
745	0.8068	0.8214
750	0.81	0.8245
755	0.8127	0.8206
760	0.8162	0.8186
765	0.8068	0.8229
770	0.8135	0.8237
775	0.8119	0.8248
780	0.8102	0.8238
785	0.8101	0.8162
790	0.812	0.822
795	0.8137	0.8231
800	0.8093	0.8251
805	0.8057	0.8238
810	0.8155	0.8218
815	0.8092	0.819
820	0.8159	0.825
825	0.8136	0.8254
830	0.8162	0.8197
835	0.8139	0.8278
840	0.8183	0.8249
845	0.8243	0.8227
850	0.8166	0.8215
855	0.8209	0.8256
860	0.8147	0.8233
865	0.8046	0.8227
870	0.8021	0.8235
875	0.8194	0.8198
880	0.8122	0.8246
885	0.8147	0.8177
890	0.8206	0.8278
895	0.8163	0.8258
900	0.8093	0.8267
905	0.819	0.8251
910	0.8206	0.8256
915	0.8158	0.8251
920	0.8142	0.8208
925	0.8107	0.8211
930	0.8156	0.8265
935	0.8156	0.8268
940	0.8161	0.8243
945	0.8097	0.8278
950	0.8151	0.8243
955	0.8177	0.826
960	0.8169	0.8226
965	0.8144	0.829
970	0.8112	0.8241
975	0.8151	0.8296
980	0.8085	0.8266
985	0.8185	0.8251
990	0.8216	0.8215
995	0.8178	0.8229
1000	0.8092	0.8226


==> data/training_curves_all_benchmarks/cnv_svhn.txt <==
epoch	bnn_baseline	bnn_ours
1	0.8855	0.8729
2	0.9015	0.8971
3	0.9136	0.9093
4	0.9254	0.9174
5	0.9342	0.9166
6	0.9369	0.914
7	0.9388	0.9204
8	0.9393	0.9256
9	0.9304	0.9196
10	0.9407	0.9255
11	0.9456	0.9281
12	0.9446	0.9246
13	0.9405	0.9259
14	0.9488	0.9291
15	0.9481	0.9299
16	0.9465	0.9307
17	0.9481	0.9274
18	0.9522	0.93
19	0.9433	0.9336
20	0.948	0.9315
21	0.9479	0.9315
22	0.9525	0.9348
23	0.9507	0.9316
24	0.9498	0.9328
25	0.9465	0.9346
26	0.9529	0.9312
27	0.9534	0.9343
28	0.9514	0.9318
29	0.9508	0.9325
30	0.9518	0.9333
31	0.9534	0.9324
32	0.9514	0.9375
33	0.9489	0.9363
34	0.9525	0.936
35	0.9522	0.9373
36	0.9501	0.9331
37	0.9562	0.937
38	0.9497	0.9344
39	0.9555	0.9322
40	0.9542	0.9367
41	0.9552	0.9363
42	0.9527	0.9401
43	0.9496	0.9384
44	0.9523	0.9386
45	0.9547	0.9365
46	0.9484	0.936
47	0.9559	0.9385
48	0.9545	0.9383
49	0.9569	0.9378
50	0.9569	0.9358
51	0.9566	0.9362
52	0.9537	0.9377
53	0.9555	0.9389
54	0.9486	0.939
55	0.9581	0.9392
56	0.9519	0.9378
57	0.9571	0.9358
58	0.9541	0.9375
59	0.9544	0.9401
60	0.9549	0.9352
61	0.9514	0.9352
62	0.9563	0.9387
63	0.9557	0.937
64	0.9514	0.9388
65	0.9562	0.9365
66	0.9526	0.9392
67	0.9593	0.9371
68	0.9562	0.9403
69	0.9575	0.9382
70	0.9545	0.9387
71	0.9572	0.938
72	0.9557	0.9348
73	0.9542	0.94
74	0.9565	0.9388
75	0.9538	0.9352
76	0.9589	0.9354
77	0.9558	0.9367
78	0.9544	0.9393
79	0.9518	0.9351
80	0.9564	0.9396
81	0.9521	0.938
82	0.9532	0.9394
83	0.9575	0.9399
84	0.9511	0.9385
85	0.9565	0.9374
86	0.9549	0.9352
87	0.9501	0.9401
88	0.9557	0.9419
89	0.9547	0.9382
90	0.9551	0.9395
91	0.9604	0.9418
92	0.9569	0.9398
93	0.9545	0.9385
94	0.955	0.9382
95	0.9554	0.9399
96	0.9595	0.9393
97	0.9579	0.9386
98	0.9569	0.9393
99	0.957	0.9388
100	0.9559	0.9368
101	0.9566	0.9378
102	0.9564	0.936
103	0.9548	0.9423
104	0.9564	0.9392
105	0.9569	0.935
106	0.9544	0.9403
107	0.9554	0.9374
108	0.958	0.938
109	0.9572	0.9368
110	0.9552	0.9395
111	0.9611	0.9382
112	0.9557	0.9411
113	0.9559	0.9364
114	0.9558	0.9388
115	0.9535	0.9407
116	0.9582	0.9387
117	0.9555	0.9378
118	0.9572	0.9395
119	0.9604	0.9399
120	0.9581	0.9368
121	0.9576	0.9382
122	0.9584	0.9401
123	0.9602	0.9401
124	0.9593	0.9389
125	0.9582	0.9412
126	0.9528	0.9385
127	0.9576	0.9375
128	0.961	0.9383
129	0.9603	0.9367
130	0.9573	0.9385
131	0.9556	0.9405
132	0.958	0.9394
133	0.9531	0.9386
134	0.9586	0.9395
135	0.96	0.939
136	0.9556	0.9402
137	0.9537	0.9399
138	0.9588	0.9382
139	0.9563	0.9383
140	0.9569	0.9393
141	0.9576	0.9401
142	0.9583	0.9368
143	0.9579	0.939
144	0.9564	0.9392
145	0.9611	0.9385
146	0.9588	0.9392
147	0.9554	0.9385
148	0.9601	0.9422
149	0.96	0.9386
150	0.9561	0.9386
151	0.9582	0.9383
152	0.9567	0.9391
153	0.9598	0.9393
154	0.9539	0.9427
155	0.9572	0.9403
156	0.957	0.9391
157	0.9605	0.9385
158	0.9596	0.9405
159	0.9544	0.9412
160	0.9598	0.9397
161	0.9596	0.9402
162	0.9619	0.9403
163	0.9569	0.9406
164	0.9583	0.9407
165	0.9617	0.9363
166	0.9605	0.9386
167	0.9625	0.9383
168	0.9605	0.9409
169	0.962	0.9393
170	0.9616	0.9423
171	0.9593	0.9414
172	0.9637	0.9402
173	0.9593	0.9428
174	0.9561	0.9399
175	0.9623	0.938
176	0.9611	0.9422
177	0.9618	0.9405
178	0.9607	0.9394
179	0.954	0.9379
180	0.9604	0.9418
181	0.9578	0.9393
182	0.9594	0.9406
183	0.9544	0.9355
184	0.9619	0.9413
185	0.9607	0.9419
186	0.9604	0.9393
187	0.9589	0.9399
188	0.962	0.9394
189	0.9597	0.9411
190	0.9605	0.9416
191	0.9605	0.9405
192	0.9616	0.9416
193	0.9593	0.9409
194	0.9615	0.9397
195	0.9602	0.9392
196	0.9579	0.9411
197	0.9589	0.9408
198	0.96	0.9383
199	0.963	0.9405
200	0.9593	0.9428


==> data/training_curves_all_benchmarks/mlp_mnist.txt <==
epoch	bnn_baseline	bnn_ours
5	0.9589	0.9572
10	0.9706	0.9683
15	0.9784	0.9733
20	0.982	0.9773
25	0.9833	0.9796
30	0.9855	0.9816
35	0.9882	0.9828
40	0.9885	0.9837
45	0.9894	0.9848
50	0.9905	0.9848
55	0.99	0.9863
60	0.9911	0.9868
65	0.9921	0.987
70	0.9924	0.9869
75	0.9926	0.9863
80	0.9925	0.9906
85	0.9932	0.9912
90	0.9936	0.9907
95	0.9934	0.9909
100	0.9935	0.9912
105	0.9931	0.9913
110	0.994	0.9917
115	0.994	0.9919
120	0.9943	0.9915
125	0.9942	0.992
130	0.9946	0.9919
135	0.9944	0.9918
140	0.9951	0.9913
145	0.9954	0.9913
150	0.9947	0.9925
155	0.9974	0.9933
160	0.9971	0.9927
165	0.9968	0.9931
170	0.9974	0.9928
175	0.9975	0.9935
180	0.9974	0.9932
185	0.9975	0.9929
190	0.9971	0.993
195	0.9968	0.9933
200	0.9974	0.9943
205	0.9976	0.9942
210	0.9971	0.9942
215	0.9976	0.9941
220	0.9971	0.9938
225	0.9969	0.994
230	0.9974	0.9941
235	0.9972	0.9945
240	0.9974	0.9943
245	0.9972	0.9942
250	0.9976	0.9946
255	0.9971	0.9942
260	0.9973	0.9947
265	0.9977	0.9947
270	0.9985	0.9948
275	0.9985	0.9947
280	0.9984	0.9948
285	0.9982	0.9949
290	0.9984	0.9945
295	0.9981	0.9952
300	0.9985	0.9954
305	0.9983	0.9948
310	0.9986	0.9946
315	0.9986	0.995
320	0.9989	0.9955
325	0.9992	0.995
330	0.999	0.9952
335	0.999	0.9948
340	0.9988	0.9951
345	0.999	0.9948
350	0.9989	0.9954
355	0.999	0.9955
360	0.9988	0.9959
365	0.9988	0.9949
370	0.9989	0.995
375	0.9989	0.9954
380	0.9991	0.9959
385	0.9991	0.9954
390	0.9994	0.9957
395	0.9993	0.9957
400	0.9992	0.9958
405	0.9992	0.9957
410	0.9994	0.9958
415	0.9994	0.9957
420	0.9994	0.9959
425	0.9995	0.9957
430	0.9993	0.9956
435	0.9993	0.9962
440	0.9992	0.9951
445	0.9992	0.9955
450	0.9995	0.9958
455	0.9997	0.996
460	0.9996	0.9957
465	0.9996	0.9954
470	0.9994	0.9958
475	0.9996	0.9957
480	0.9995	0.9963
485	0.9996	0.9959
490	0.9994	0.996
495	0.9994	0.9959
500	0.9996	0.9961
505	0.9995	0.9955
510	0.9997	0.996
515	0.9997	0.9962
520	0.9996	0.9956
525	0.9996	0.9958
530	0.9997	0.9962
535	0.9997	0.9961
540	0.9996	0.9958
545	0.9997	0.996
550	0.9997	0.9962
555	0.9997	0.9964
560	0.9997	0.996
565	0.9996	0.9963
570	0.9997	0.996
575	0.9997	0.9961
580	0.9997	0.9958
585	0.9998	0.9961
590	0.9997	0.9954
595	0.9997	0.996
600	0.9996	0.996
605	0.9997	0.996
610	0.9997	0.9962
615	0.9998	0.996
620	0.9998	0.9958
625	0.9997	0.9959
630	0.9997	0.9958
635	0.9999	0.9962
640	0.9998	0.9964
645	0.9998	0.9963
650	0.9996	0.9964
655	0.9998	0.9961
660	0.9998	0.996
665	0.9998	0.9957
670	0.9998	0.996
675	0.9998	0.9961
680	0.9998	0.9957
685	0.9999	0.9965
690	0.9997	0.9958
695	0.9998	0.9964
700	0.9997	0.9962
705	0.9998	0.9963
710	0.9998	0.9962
715	0.9998	0.9959
720	0.9998	0.9961
725	0.9997	0.996
730	0.9998	0.9961
735	0.9998	0.9963
740	0.9998	0.9964
745	0.9998	0.9958
750	0.9998	0.9958
755	0.9998	0.9962
760	0.9998	0.9962
765	0.9999	0.9958
770	0.9998	0.9964
775	0.9998	0.9963
780	0.9997	0.9959
785	0.9998	0.9965
790	0.9999	0.996
795	0.9998	0.996
800	0.9998	0.9965
805	0.9999	0.996
810	0.9998	0.996
815	0.9998	0.9957
820	0.9998	0.9962
825	0.9999	0.9964
830	0.9999	0.996
835	0.9999	0.9965
840	0.9998	0.9959
845	0.9999	0.996
850	0.9999	0.9963
855	0.9999	0.9963
860	0.9999	0.9961
865	0.9999	0.996
870	0.9999	0.9964
875	0.9998	0.9963
880	0.9999	0.996
885	0.9999	0.9969
890	0.9998	0.9964
895	0.9998	0.996
900	0.9999	0.9965
905	0.9999	0.9961
910	0.9999	0.9957
915	0.9998	0.9966
920	0.9999	0.9961
925	0.9998	0.9964
930	0.9998	0.9962
935	0.9999	0.9966
940	0.9999	0.9962
945	0.9999	0.9962
950	0.9999	0.9964
955	0.9998	0.9962
960	0.9998	0.9964
965	0.9998	0.9964
970	0.9998	0.996
975	0.9999	0.9961
980	0.9999	0.996
985	0.9999	0.9966
990	0.9999	0.9962
995	0.9999	0.9962
1000	1	0.9958


==> data/training_curves_all_benchmarks/resnete18_imagenet.txt <==
epoch_baseline	bnn_baseline	epoch_ours	bnn_ours	epoch_float16	bnn_float16	epoch_bool_dw	bnn_bool_dw	epoch_l1_bn	bnn_l1_bn	epoch_proposed_bn	bnn_proposed_bn
0	0.032060001	0	0.059899997	0	0.044019997	0	0.045119997	0	0.03042	0	0.03162
1	0.111099996	1	0.150619999	1	0.113940001	1	0.162359998	1	0.104599997	1	0.106319994
2	0.178120002	2	0.207039997	2	0.179999992	2	0.215639994	2	0.194299996	2	0.167640001
3	0.22299999	3	0.251760006	3	0.23213999	3	0.251399994	3	0.237559989	3	0.203939989
4	0.258599997	4	0.282819986	4	0.212379992	4	0.268159986	4	0.241339996	4	0.247319996
5	0.276179999	5	0.3037	5	0.260219991	5	0.27293998	5	0.27737999	5	0.28075999
6	0.305819988	6	0.331019998	6	0.301499993	6	0.320120007	6	0.324200004	6	0.304839998
7	0.330960006	7	0.302279979	7	0.351259977	7	0.351859987	7	0.343539983	7	0.305720001
8	0.350219995	8	0.339159995	8	0.358399987	8	0.339839995	8	0.349599987	8	0.333799988
9	0.342099994	9	0.340700001	9	0.342839986	9	0.282299995	9	0.350799978	9	0.330159992
10	0.370920002	10	0.329400003	10	0.373620003	10	0.340900004	10	0.361499995	10	0.362539977
11	0.375640005	11	0.341779977	11	0.373180002	11	0.321060002	11	0.366959989	11	0.35402
12	0.398419976	12	0.325459987	12	0.401799977	12	0.350219995	12	0.35867998	12	0.386979997
13	0.386539996	13	0.380620003	13	0.394339979	13	0.348360002	13	0.369580001	13	0.378019989
14	0.360199988	14	0.380160004	14	0.370000005	14	0.374579996	14	0.328940004	14	0.384799987
15	0.388099998	15	0.370920002	15	0.394919991	15	0.388999999	15	0.409679979	15	0.386920005
16	0.39297998	16	0.392479986	16	0.38319999	16	0.40199998	16	0.404959977	16	0.397980005
17	0.36679998	17	0.37311998	17	0.409399986	17	0.399360001	17	0.376800001	17	0.361379981
18	0.414299995	18	0.400619984	18	0.416179985	18	0.366119981	18	0.383059978	18	0.396279991
19	0.404819995	19	0.391579986	19	0.421759993	19	0.385299981	19	0.341219991	19	0.402079999
20	0.405699998	20	0.384719998	20	0.401199996	20	0.388419986	20	0.437839985	20	0.386099994
21	0.37184	21	0.404839993	21	0.380180001	21	0.386899978	21	0.426499993	21	0.410379976
22	0.43096	22	0.386979997	22	0.400659978	22	0.399259984	22	0.421920002	22	0.419859976
23	0.424559981	23	0.407499999	23	0.427239984	23	0.431639999	23	0.417159975	23	0.400379986
24	0.35115999	24	0.400260001	24	0.378019989	24	0.41771999	24	0.396519989	24	0.405680001
25	0.383879989	25	0.379079998	25	0.428719997	25	0.424099982	25	0.434659988	25	0.419079989
26	0.400139987	26	0.408739984	26	0.423859984	26	0.413939983	26	0.411540002	26	0.431279987
27	0.421059996	27	0.416559994	27	0.429619998	27	0.424579978	27	0.423179984	27	0.435719997
28	0.37568	28	0.373979986	28	0.39635998	28	0.414099991	28	0.438380003	28	0.41178
29	0.422259986	29	0.406259984	29	0.436999977	29	0.360959977	29	0.427359998	29	0.41117999
30	0.406499982	30	0.386459976	30	0.413219988	30	0.44509998	30	0.4384	30	0.42027998
31	0.418899983	31	0.411300004	31	0.418239981	31	0.379280001	31	0.421959996	31	0.40237999
32	0.417219996	32	0.41584	32	0.388339996	32	0.409379989	32	0.436479986	32	0.435959995
33	0.413299978	33	0.41365999	33	0.436319977	33	0.41494	33	0.437559992	33	0.337899983
34	0.453280002	34	0.406780005	34	0.408539981	34	0.438579977	34	0.421599984	34	0.376159996
35	0.435079992	35	0.418499976	35	0.430739999	35	0.436360002	35	0.454319984	35	0.402960002
36	0.427159995	36	0.419399977	36	0.435399979	36	0.451459974	36	0.463359982	36	0.408079982
37	0.441079974	37	0.41621998	37	0.414519995	37	0.462439984	37	0.463	37	0.442059994
38	0.459199995	38	0.420780003	38	0.430699974	38	0.442799985	38	0.448519975	38	0.412939996
39	0.445579976	39	0.42396	39	0.437419981	39	0.453740001	39	0.436679989	39	0.434179991
40	0.418839991	40	0.442379981	40	0.413759977	40	0.450079978	40	0.450619996	40	0.444279999
41	0.447739989	41	0.437519997	41	0.388139993	41	0.436539978	41	0.421119988	41	0.439859986
42	0.436919987	42	0.399120003	42	0.420659989	42	0.433079988	42	0.461919993	42	0.42907998
43	0.455179989	43	0.429859996	43	0.415959984	43	0.420839995	43	0.449220002	43	0.439939976
44	0.469159991	44	0.423539996	44	0.40485999	44	0.423579991	44	0.454519987	44	0.418499976
45	0.430260003	45	0.423219979	45	0.404399991	45	0.447239995	45	0.435419977	45	0.401140004
46	0.439399987	46	0.445079982	46	0.438919991	46	0.444539994	46	0.445840001	46	0.423979998
47	0.419619977	47	0.397299975	47	0.366359979	47	0.45073998	47	0.448339999	47	0.412779987
48	0.411980003	48	0.415399998	48	0.415919989	48	0.438959986	48	0.453280002	48	0.376459986
49	0.454959989	49	0.441399992	49	0.434059978	49	0.456159979	49	0.431499988	49	0.408939987
50	0.42583999	50	0.42523998	50	0.382479995	50	0.442479998	50	0.433399975	50	0.42306
51	0.428439975	51	0.424180001	51	0.458719999	51	0.450459987	51	0.437359989	51	0.418599993
52	0.458759993	52	0.450239986	52	0.427899987	52	0.431239992	52	0.439960003	52	0.384059995
53	0.443399996	53	0.412239999	53	0.439339995	53	0.438219994	53	0.442079991	53	0.393559992
54	0.451539993	54	0.433459997	54	0.360780001	54	0.440499991	54	0.451959997	54	0.401160002
55	0.414979994	55	0.400079995	55	0.411139995	55	0.458119988	55	0.438539982	55	0.400299996
56	0.39131999	56	0.427359998	56	0.433519989	56	0.45036	56	0.449579984	56	0.432699978
57	0.4454	57	0.437059999	57	0.402539998	57	0.43223998	57	0.45629999	57	0.404339999
58	0.449399978	58	0.429039985	58	0.381520003	58	0.453099996	58	0.461899996	58	0.424299985
59	0.467459977	59	0.418080002	59	0.422299981	59	0.426719993	59	0.442999989	59	0.423319995
60	0.455179989	60	0.421199977	60	0.415179998	60	0.452600002	60	0.432859987	60	0.42839998
61	0.464139998	61	0.418439984	61	0.404839993	61	0.460500002	61	0.432060003	61	0.402359992
62	0.470539987	62	0.422439992	62	0.39131999	62	0.452359974	62	0.438659996	62	0.395099998
63	0.434079975	63	0.421879977	63	0.394979984	63	0.449939996	63	0.440739989	63	0.414680004
64	0.447559983	64	0.422179997	64	0.423599988	64	0.458139986	64	0.415639997	64	0.4287
65	0.458399981	65	0.422059983	65	0.434579998	65	0.444159985	65	0.432499975	65	0.408699989
66	0.432999998	66	0.429779977	66	0.401879996	66	0.456599981	66	0.452279985	66	0.426839978
67	0.458899975	67	0.411819994	67	0.433979988	67	0.44156	67	0.425740004	67	0.435819983
68	0.448799998	68	0.403259993	68	0.427579999	68	0.449579984	68	0.40169999	68	0.423759997
69	0.471959978	69	0.455879986	69	0.409079999	69	0.464599997	69	0.447039992	69	0.420399994
70	0.565639973	70	0.541199982	70	0.561940014	70	0.55053997	70	0.55941999	70	0.555379987
71	0.568300009	71	0.543760002	71	0.561060011	71	0.55181998	71	0.559899986	71	0.555620015
72	0.566240013	72	0.546159983	72	0.558399975	72	0.55302	72	0.562179983	72	0.555000007
73	0.56625998	73	0.546999991	73	0.563279986	73	0.555239975	73	0.559480011	73	0.558359981
74	0.569660008	74	0.548900008	74	0.560220003	74	0.553979993	74	0.557139993	74	0.55776
75	0.567200005	75	0.548159957	75	0.561039984	75	0.557799995	75	0.558860004	75	0.557179987
76	0.569279969	76	0.547540009	76	0.559839964	76	0.553979993	76	0.559059978	76	0.558399975
77	0.566479981	77	0.546400011	77	0.56633997	77	0.557240009	77	0.559119999	77	0.557399988
78	0.567200005	78	0.551180005	78	0.55625999	78	0.556659997	78	0.558560014	78	0.554520011
79	0.560259998	79	0.549459994	79	0.563019991	79	0.560639977	79	0.563459992	79	0.557179987
80	0.56408	80	0.550300002	80	0.562819958	80	0.557879984	80	0.561179996	80	0.555739999
81	0.564019978	81	0.549959958	81	0.562940001	81	0.558640003	81	0.558679998	81	0.560339987
82	0.563619971	82	0.550119996	82	0.559920013	82	0.55843997	82	0.552320004	82	0.555339992
83	0.562640011	83	0.551319957	83	0.564159989	83	0.559879959	83	0.56279999	83	0.557179987
84	0.570100009	84	0.549160004	84	0.562399983	84	0.555979967	84	0.557639956	84	0.554479957
85	0.568499982	85	0.550080001	85	0.560180008	85	0.558979988	85	0.560799956	85	0.55181998
87	0.566579998	86	0.549439967	86	0.557900012	86	0.559679985	86	0.556840003	86	0.557779968
89	0.564859986	87	0.5546	87	0.559279978	87	0.561060011	87	0.559819996	87	0.55189997
91	0.587579966	88	0.553359985	88	0.558039963	88	0.558640003	88	0.559239984	88	0.559780002
93	0.585339963	89	0.553659976	89	0.558820009	89	0.560859978	89	0.553939998	89	0.548460007
95	0.585339963	90	0.564880013	90	0.581279993	91	0.572319984	90	0.579939961	90	0.577479959
97	0.58393997	92	0.566359997	92	0.582619965	93	0.573099971	91	0.580379963	91	0.576979995
99	0.585519969	94	0.565299988	94	0.584439993	95	0.573419988	92	0.581640005	92	0.577579975
101	0.585599959	96	0.568879962	96	0.583319962	97	0.573740005	94	0.577679992	94	0.577019989
103	0.586179972	98	0.567099988	98	0.58326	99	0.572560012	96	0.577359974	96	0.578379989
105	0.587599993	99	0.568539977	100	0.582539976	101	0.572699964	98	0.577960014	98	0.577939987
107	0.583759964	101	0.569059968	102	0.584360003	103	0.573379993	100	0.580320001	100	0.575299978
109	0.585839987	103	0.569579959	104	0.583419979	105	0.573019981	102	0.577939987	102	0.576499999
111	0.590059996	105	0.567799985	106	0.579659998	107	0.572399974	104	0.579719961	104	0.574899971
113	0.59138	107	0.569459975	108	0.581999958	109	0.571539998	106	0.577820003	106	0.57791996
115	0.590640008	109	0.570859969	110	0.587480009	111	0.574979961	108	0.580079973	108	0.57565999
117	0.588199973	111	0.569239974	112	0.586659968	113	0.574239969	110	0.585420012	110	0.581439972
119	0.589139998	113	0.571519971	114	0.586399972	115	0.574859977	112	0.584060013	112	0.583119988
nan	nan	115	0.571699977	116	0.586519957	117	0.575399995	114	0.58326	114	0.58197999
nan	nan	117	0.57137996	118	0.588539958	119	0.575800002	116	0.582780004	116	0.582599998
nan	nan	119	0.571500003	nan	nan	nan	nan	118	0.583099961	118	0.580299973

